A Conformance Checking-based Approach for Drift Detection in Business Processes

Real life business processes change over time, in both planned and unexpected ways. The detection of these changes is crucial for organizations to ensure that the expected and the real behavior are as similar as possible. These changes over time are called concept drift and its detection is a big challenge in process mining since the inherent complexity of the data makes difficult distinguishing between a change and an anomalous execution. In this paper, we present C2D2 (Conformance Checking-based Drift Detection), a new approach to detect sudden control-flow changes in the process models from event traces. C2D2 combines discovery techniques with conformance checking methods to perform an offline detection. Our approach has been validated with a synthetic benchmarking dataset formed by 68 logs, showing an improvement in the accuracy while maintaining a minimum delay in the drift detection.

==> figures/fitness-cb.csv <==
index, value
0, 1.0
1, 1.0
2, 1.0
3, 1.0
4, 1.0
5, 1.0
6, 1.0
7, 1.0
8, 1.0
9, 1.0
10, 1.0
11, 1.0
12, 1.0
13, 1.0
14, 1.0
15, 1.0
16, 1.0
17, 1.0
18, 1.0
19, 1.0
20, 1.0
21, 1.0
22, 1.0
23, 1.0
24, 1.0
25, 1.0
26, 1.0
27, 1.0
28, 1.0
29, 1.0
30, 1.0
31, 1.0
32, 1.0
33, 1.0
34, 1.0
35, 1.0
36, 1.0
37, 1.0
38, 1.0
39, 1.0
40, 1.0
41, 1.0
42, 1.0
43, 1.0
44, 1.0
45, 1.0
46, 1.0
47, 1.0
48, 1.0
49, 1.0
50, 1.0
51, 1.0
52, 1.0
53, 1.0
54, 1.0
55, 1.0
56, 1.0
57, 1.0
58, 1.0
59, 1.0
60, 1.0
61, 1.0
62, 1.0
63, 1.0
64, 1.0
65, 1.0
66, 1.0
67, 1.0
68, 1.0
69, 1.0
70, 1.0
71, 1.0
72, 1.0
73, 1.0
74, 1.0
75, 1.0
76, 1.0
77, 1.0
78, 1.0
79, 1.0
80, 1.0
81, 1.0
82, 1.0
83, 1.0
84, 1.0
85, 1.0
86, 1.0
87, 1.0
88, 1.0
89, 1.0
90, 1.0
91, 1.0
92, 1.0
93, 1.0
94, 1.0
95, 1.0
96, 1.0
97, 1.0
98, 1.0
99, 1.0
100, 1.0
101, 1.0
102, 1.0
103, 1.0
104, 1.0
105, 1.0
106, 1.0
107, 1.0
108, 1.0
109, 1.0
110, 1.0
111, 1.0
112, 1.0
113, 1.0
114, 1.0
115, 1.0
116, 1.0
117, 1.0
118, 1.0
119, 1.0
120, 1.0
121, 1.0
122, 1.0
123, 1.0
124, 1.0
125, 1.0
126, 1.0
127, 1.0
128, 1.0
129, 1.0
130, 1.0
131, 1.0
132, 1.0
133, 1.0
134, 1.0
135, 1.0
136, 1.0
137, 1.0
138, 1.0
139, 1.0
140, 1.0
141, 1.0
142, 1.0
143, 1.0
144, 1.0
145, 1.0
146, 1.0
147, 1.0
148, 1.0
149, 1.0
150, 1.0
151, 1.0
152, 1.0
153, 1.0
154, 1.0
155, 1.0
156, 1.0
157, 1.0
158, 0.9900000095367432
159, 0.9900000095367432
160, 0.9900000095367432
161, 0.9900000095367432
162, 0.9900000095367432
163, 0.9900000095367432
164, 0.9800000190734863
165, 0.9700000286102295
166, 0.9700000286102295
167, 0.9700000286102295
168, 0.9700000286102295
169, 0.9700000286102295
170, 0.9700000286102295
171, 0.9700000286102295
172, 0.9599999785423279
173, 0.949999988079071
174, 0.949999988079071
175, 0.949999988079071
176, 0.9399999976158142
177, 0.9300000071525574
178, 0.9300000071525574
179, 0.9300000071525574
180, 0.9200000166893005
181, 0.9200000166893005
182, 0.9100000262260437
183, 0.9100000262260437
184, 0.9100000262260437
185, 0.9100000262260437
186, 0.9100000262260437
187, 0.9100000262260437
188, 0.9100000262260437
189, 0.8999999761581421
190, 0.8899999856948853
191, 0.8799999952316284
192, 0.8799999952316284
193, 0.8799999952316284
194, 0.8799999952316284
195, 0.8799999952316284
196, 0.8799999952316284
197, 0.8799999952316284
198, 0.8799999952316284
199, 0.8799999952316284
200, 0.8799999952316284
201, 0.8700000047683716
202, 0.8700000047683716
203, 0.8700000047683716
204, 0.8700000047683716
205, 0.8600000143051147
206, 0.8600000143051147
207, 0.8600000143051147
208, 0.8500000238418579
209, 0.8399999737739563
210, 0.8399999737739563
211, 0.8399999737739563
212, 0.8399999737739563
213, 0.8299999833106995
214, 0.8299999833106995
215, 0.8299999833106995
216, 0.8299999833106995
217, 0.8299999833106995
218, 0.8299999833106995
219, 0.8299999833106995
220, 0.8299999833106995
221, 0.8299999833106995
222, 0.8299999833106995
223, 0.8299999833106995
224, 0.8299999833106995
225, 0.8299999833106995
226, 0.8299999833106995
227, 0.8299999833106995
228, 0.8299999833106995
229, 0.8299999833106995
230, 0.8199999928474426
231, 0.8199999928474426
232, 0.8199999928474426
233, 0.8199999928474426
234, 0.8199999928474426
235, 0.8100000023841858
236, 0.8100000023841858
237, 0.8100000023841858
238, 0.8100000023841858
239, 0.800000011920929
240, 0.800000011920929
241, 0.7900000214576721
242, 0.7900000214576721
243, 0.7799999713897705
244, 0.7799999713897705
245, 0.7799999713897705
246, 0.7799999713897705
247, 0.7799999713897705
248, 0.7699999809265137
249, 0.7599999904632568
250, 0.75
251, 0.75
252, 0.7400000095367432
253, 0.7300000190734863
254, 0.7300000190734863
255, 0.7200000286102295
256, 0.7200000286102295
257, 0.7099999785423279
258, 0.7200000286102295
259, 0.7200000286102295
260, 0.7200000286102295
261, 0.7200000286102295
262, 0.7099999785423279
263, 0.7099999785423279
264, 0.7200000286102295
265, 0.7300000190734863
266, 0.7300000190734863
267, 0.7300000190734863
268, 0.7300000190734863
269, 0.7200000286102295
270, 0.7200000286102295
271, 0.7200000286102295
272, 0.7300000190734863
273, 0.7400000095367432
274, 0.7400000095367432
275, 0.7300000190734863
276, 0.7400000095367432
277, 0.75
278, 0.75
279, 0.75
280, 0.7599999904632568
281, 0.7599999904632568
282, 0.7699999809265137
283, 0.7699999809265137
284, 0.7699999809265137
285, 0.7699999809265137
286, 0.7699999809265137
287, 0.7699999809265137
288, 0.7699999809265137
289, 0.7699999809265137
290, 0.7799999713897705
291, 0.7900000214576721
292, 0.7900000214576721
293, 0.7799999713897705
294, 0.7799999713897705
295, 0.7799999713897705
296, 0.7699999809265137
297, 0.7699999809265137
298, 0.7599999904632568
299, 0.75
300, 0.75
301, 0.7599999904632568
302, 0.7599999904632568
303, 0.7599999904632568
304, 0.75
305, 0.7599999904632568
306, 0.75
307, 0.75
308, 0.7599999904632568
309, 0.7599999904632568
310, 0.7599999904632568
311, 0.7599999904632568
312, 0.7599999904632568
313, 0.7699999809265137
314, 0.7699999809265137
315, 0.7699999809265137
316, 0.7699999809265137
317, 0.7699999809265137
318, 0.7599999904632568
319, 0.7599999904632568
320, 0.7599999904632568
321, 0.75
322, 0.75
323, 0.7400000095367432
324, 0.7400000095367432
325, 0.7300000190734863
326, 0.7300000190734863
327, 0.7300000190734863
328, 0.7300000190734863
329, 0.7200000286102295
330, 0.7200000286102295
331, 0.7200000286102295
332, 0.7099999785423279
333, 0.7099999785423279
334, 0.7099999785423279
335, 0.7099999785423279
336, 0.7099999785423279
337, 0.7099999785423279
338, 0.699999988079071
339, 0.7099999785423279
340, 0.7099999785423279
341, 0.7200000286102295
342, 0.7200000286102295
343, 0.7200000286102295
344, 0.7200000286102295
345, 0.7099999785423279
346, 0.7099999785423279
347, 0.699999988079071
348, 0.7099999785423279
349, 0.7200000286102295
350, 0.7200000286102295
351, 0.7099999785423279
352, 0.7200000286102295
353, 0.7200000286102295
354, 0.7200000286102295
355, 0.7300000190734863
356, 0.7300000190734863
357, 0.7400000095367432
358, 0.7400000095367432
359, 0.7400000095367432
360, 0.7300000190734863
361, 0.7300000190734863
362, 0.7400000095367432
363, 0.7300000190734863
364, 0.7300000190734863
365, 0.7300000190734863
366, 0.7300000190734863
367, 0.7300000190734863
368, 0.7200000286102295
369, 0.7300000190734863
370, 0.7200000286102295
371, 0.7200000286102295
372, 0.7200000286102295
373, 0.7200000286102295
374, 0.7200000286102295
375, 0.7300000190734863
376, 0.7300000190734863
377, 0.7300000190734863
378, 0.7300000190734863
379, 0.7300000190734863
380, 0.7300000190734863
381, 0.7300000190734863
382, 0.7200000286102295
383, 0.7200000286102295
384, 0.7200000286102295
385, 0.7200000286102295
386, 0.7200000286102295
387, 0.7200000286102295
388, 0.7099999785423279
389, 0.7099999785423279
390, 0.699999988079071
391, 0.699999988079071
392, 0.6899999976158142
393, 0.6899999976158142
394, 0.6899999976158142
395, 0.6800000071525574
396, 0.6899999976158142
397, 0.6899999976158142
398, 0.699999988079071
399, 0.7099999785423279
400, 0.7099999785423279
401, 0.7099999785423279
402, 0.7099999785423279
403, 0.7099999785423279
404, 0.7200000286102295
405, 0.7200000286102295
406, 0.7300000190734863
407, 0.7300000190734863
408, 0.7300000190734863
409, 0.7400000095367432
410, 0.7400000095367432
411, 0.7400000095367432
412, 0.7400000095367432
413, 0.7400000095367432
414, 0.7400000095367432
415, 0.7400000095367432
416, 0.7400000095367432
417, 0.7400000095367432
418, 0.75
419, 0.75
420, 0.75
421, 0.7599999904632568
422, 0.7599999904632568
423, 0.7699999809265137
424, 0.7699999809265137
425, 0.7799999713897705
426, 0.7799999713897705
427, 0.7799999713897705
428, 0.7799999713897705
429, 0.7900000214576721
430, 0.800000011920929
431, 0.800000011920929
432, 0.8100000023841858
433, 0.8100000023841858
434, 0.8100000023841858
435, 0.8199999928474426
436, 0.8199999928474426
437, 0.8199999928474426
438, 0.8299999833106995
439, 0.8299999833106995
440, 0.8299999833106995
441, 0.8299999833106995
442, 0.8299999833106995
443, 0.8399999737739563
444, 0.8399999737739563
445, 0.8500000238418579
446, 0.8500000238418579
447, 0.8600000143051147
448, 0.8600000143051147
449, 0.8600000143051147
450, 0.8700000047683716
451, 0.8799999952316284
452, 0.8799999952316284
453, 0.8899999856948853
454, 0.8899999856948853
455, 0.8899999856948853
456, 0.8899999856948853
457, 0.8899999856948853
458, 0.8899999856948853
459, 0.8899999856948853
460, 0.8999999761581421
461, 0.8999999761581421
462, 0.8999999761581421
463, 0.9100000262260437
464, 0.9100000262260437
465, 0.9100000262260437
466, 0.9100000262260437
467, 0.9100000262260437
468, 0.9200000166893005
469, 0.9200000166893005
470, 0.9300000071525574
471, 0.9300000071525574
472, 0.9300000071525574
473, 0.9300000071525574
474, 0.9300000071525574
475, 0.9300000071525574
476, 0.9300000071525574
477, 0.9300000071525574
478, 0.9300000071525574
479, 0.9300000071525574
480, 0.9300000071525574
481, 0.9300000071525574
482, 0.9399999976158142
483, 0.9399999976158142
484, 0.9399999976158142
485, 0.9399999976158142
486, 0.9399999976158142
487, 0.9399999976158142
488, 0.949999988079071
489, 0.9599999785423279
490, 0.9700000286102295
491, 0.9700000286102295
492, 0.9800000190734863
493, 0.9900000095367432
494, 0.9900000095367432
495, 1.0
496, 1.0
497, 1.0
498, 1.0
499, 1.0
500, 1.0
501, 1.0
502, 1.0
503, 1.0
504, 1.0
505, 1.0
506, 1.0
507, 1.0
508, 1.0
509, 1.0
510, 1.0
511, 1.0
512, 1.0
513, 1.0
514, 1.0
515, 1.0
516, 1.0
517, 1.0
518, 1.0
519, 1.0
520, 1.0
521, 1.0
522, 1.0
523, 1.0
524, 1.0
525, 1.0
526, 1.0
527, 1.0
528, 1.0
529, 1.0
530, 1.0
531, 1.0
532, 1.0
533, 1.0
534, 1.0
535, 1.0
536, 1.0
537, 1.0
538, 1.0
539, 1.0
540, 1.0
541, 1.0
542, 1.0
543, 1.0
544, 1.0
545, 1.0
546, 1.0
547, 1.0
548, 1.0
549, 1.0
550, 1.0
551, 1.0
552, 1.0
553, 1.0
554, 1.0
555, 1.0
556, 1.0
557, 1.0
558, 1.0
559, 1.0
560, 1.0
561, 1.0
562, 1.0
563, 1.0
564, 1.0
565, 1.0
566, 1.0
567, 1.0
568, 1.0
569, 1.0
570, 1.0
571, 1.0
572, 1.0
573, 1.0
574, 1.0
575, 1.0
576, 1.0
577, 1.0
578, 1.0
579, 1.0
580, 1.0
581, 1.0
582, 1.0
583, 1.0
584, 1.0
585, 1.0
586, 1.0
587, 1.0
588, 1.0
589, 1.0
590, 1.0
591, 1.0
592, 1.0
593, 1.0
594, 1.0
595, 1.0
596, 1.0
597, 1.0
598, 1.0
599, 1.0
600, 1.0
601, 1.0
602, 1.0
603, 1.0
604, 1.0
605, 1.0
606, 1.0
607, 1.0
608, 1.0
609, 1.0
610, 1.0
611, 1.0
612, 1.0
613, 1.0
614, 1.0
615, 1.0
616, 1.0
617, 1.0
618, 1.0
619, 1.0
620, 1.0
621, 1.0
622, 1.0
623, 1.0
624, 1.0
625, 1.0
626, 1.0
627, 1.0
628, 1.0
629, 1.0
630, 1.0
631, 1.0
632, 1.0
633, 1.0
634, 1.0
635, 1.0
636, 1.0
637, 1.0
638, 1.0
639, 1.0
640, 1.0
641, 1.0
642, 1.0
643, 1.0
644, 1.0
645, 1.0
646, 1.0
647, 1.0
648, 1.0
649, 1.0
650, 1.0
651, 1.0
652, 1.0
653, 1.0
654, 0.9900000095367432
655, 0.9900000095367432
656, 0.9800000190734863
657, 0.9700000286102295
658, 0.9700000286102295
659, 0.9700000286102295
660, 0.9700000286102295
661, 0.9700000286102295
662, 0.9700000286102295
663, 0.9700000286102295
664, 0.9700000286102295
665, 0.9700000286102295
666, 0.9700000286102295
667, 0.9599999785423279
668, 0.949999988079071
669, 0.9399999976158142
670, 0.9399999976158142
671, 0.9399999976158142
672, 0.9300000071525574
673, 0.9300000071525574
674, 0.9300000071525574
675, 0.9300000071525574
676, 0.9300000071525574
677, 0.9200000166893005
678, 0.9200000166893005
679, 0.9200000166893005
680, 0.9200000166893005
681, 0.9200000166893005
682, 0.9200000166893005
683, 0.9200000166893005
684, 0.9100000262260437
685, 0.9100000262260437
686, 0.9100000262260437
687, 0.9100000262260437
688, 0.9100000262260437
689, 0.9100000262260437
690, 0.9100000262260437
691, 0.9100000262260437
692, 0.9100000262260437
693, 0.8999999761581421
694, 0.8999999761581421
695, 0.8899999856948853
696, 0.8899999856948853
697, 0.8899999856948853
698, 0.8899999856948853
699, 0.8899999856948853
700, 0.8899999856948853
701, 0.8899999856948853
702, 0.8799999952316284
703, 0.8799999952316284
704, 0.8700000047683716
705, 0.8700000047683716
706, 0.8700000047683716
707, 0.8600000143051147
708, 0.8500000238418579
709, 0.8500000238418579
710, 0.8500000238418579
711, 0.8399999737739563
712, 0.8399999737739563
713, 0.8399999737739563
714, 0.8399999737739563
715, 0.8399999737739563
716, 0.8399999737739563
717, 0.8399999737739563
718, 0.8399999737739563
719, 0.8399999737739563
720, 0.8399999737739563
721, 0.8399999737739563
722, 0.8399999737739563
723, 0.8399999737739563
724, 0.8399999737739563
725, 0.8399999737739563
726, 0.8299999833106995
727, 0.8199999928474426
728, 0.8100000023841858
729, 0.8100000023841858
730, 0.8100000023841858
731, 0.8100000023841858
732, 0.8100000023841858
733, 0.8100000023841858
734, 0.800000011920929
735, 0.800000011920929
736, 0.800000011920929
737, 0.800000011920929
738, 0.7900000214576721
739, 0.7900000214576721
740, 0.7799999713897705
741, 0.7699999809265137
742, 0.7699999809265137
743, 0.7599999904632568
744, 0.7599999904632568
745, 0.7599999904632568
746, 0.7599999904632568
747, 0.75
748, 0.7400000095367432
749, 0.7400000095367432
750, 0.7300000190734863
751, 0.7300000190734863
752, 0.7200000286102295
753, 0.7099999785423279
754, 0.7200000286102295
755, 0.7200000286102295
756, 0.7300000190734863
757, 0.7400000095367432
758, 0.7400000095367432
759, 0.7300000190734863
760, 0.7300000190734863
761, 0.7300000190734863
762, 0.7300000190734863
763, 0.7300000190734863
764, 0.7300000190734863
765, 0.7300000190734863
766, 0.7200000286102295
767, 0.7200000286102295
768, 0.7300000190734863
769, 0.7400000095367432
770, 0.7400000095367432
771, 0.7400000095367432
772, 0.75
773, 0.7400000095367432
774, 0.7400000095367432
775, 0.7300000190734863
776, 0.7300000190734863
777, 0.7300000190734863
778, 0.7200000286102295
779, 0.7200000286102295
780, 0.7200000286102295
781, 0.7200000286102295
782, 0.7099999785423279
783, 0.7099999785423279
784, 0.7200000286102295
785, 0.7200000286102295
786, 0.7200000286102295
787, 0.7099999785423279
788, 0.699999988079071
789, 0.6899999976158142
790, 0.6899999976158142
791, 0.6899999976158142
792, 0.6899999976158142
793, 0.699999988079071
794, 0.699999988079071
795, 0.7099999785423279
796, 0.699999988079071
797, 0.699999988079071
798, 0.6899999976158142
799, 0.6899999976158142
800, 0.6899999976158142
801, 0.6899999976158142
802, 0.6899999976158142
803, 0.6899999976158142
804, 0.6899999976158142
805, 0.6899999976158142
806, 0.6899999976158142
807, 0.699999988079071
808, 0.7099999785423279
809, 0.7099999785423279
810, 0.7099999785423279
811, 0.7099999785423279
812, 0.7099999785423279
813, 0.7099999785423279
814, 0.7099999785423279
815, 0.7099999785423279
816, 0.7099999785423279
817, 0.7099999785423279
818, 0.7099999785423279
819, 0.7099999785423279
820, 0.7099999785423279
821, 0.7099999785423279
822, 0.7099999785423279
823, 0.7099999785423279
824, 0.7099999785423279
825, 0.7099999785423279
826, 0.7099999785423279
827, 0.7200000286102295
828, 0.7200000286102295
829, 0.7200000286102295
830, 0.7200000286102295
831, 0.7200000286102295
832, 0.7200000286102295
833, 0.7200000286102295
834, 0.7200000286102295
835, 0.7200000286102295
836, 0.7099999785423279
837, 0.7099999785423279
838, 0.7200000286102295
839, 0.7200000286102295
840, 0.7300000190734863
841, 0.7400000095367432
842, 0.7400000095367432
843, 0.75
844, 0.7400000095367432
845, 0.7400000095367432
846, 0.7400000095367432
847, 0.7400000095367432
848, 0.75
849, 0.75
850, 0.7599999904632568
851, 0.7599999904632568
852, 0.7699999809265137
853, 0.7799999713897705
854, 0.7799999713897705
855, 0.7799999713897705
856, 0.7699999809265137
857, 0.7599999904632568
858, 0.75
859, 0.7599999904632568
860, 0.7599999904632568
861, 0.7599999904632568
862, 0.7599999904632568
863, 0.75
864, 0.75
865, 0.7400000095367432
866, 0.75
867, 0.7599999904632568
868, 0.7599999904632568
869, 0.75
870, 0.75
871, 0.75
872, 0.75
873, 0.7599999904632568
874, 0.7599999904632568
875, 0.7599999904632568
876, 0.7599999904632568
877, 0.7699999809265137
878, 0.7799999713897705
879, 0.7799999713897705
880, 0.7799999713897705
881, 0.7699999809265137
882, 0.7799999713897705
883, 0.7699999809265137
884, 0.7699999809265137
885, 0.7699999809265137
886, 0.7699999809265137
887, 0.7799999713897705
888, 0.7799999713897705
889, 0.7900000214576721
890, 0.7799999713897705
891, 0.7799999713897705
892, 0.7799999713897705
893, 0.7799999713897705
894, 0.7799999713897705
895, 0.7799999713897705
896, 0.7900000214576721
897, 0.7900000214576721
898, 0.800000011920929
899, 0.800000011920929
900, 0.800000011920929
901, 0.800000011920929
902, 0.8100000023841858
903, 0.8100000023841858
904, 0.8199999928474426
905, 0.8199999928474426
906, 0.8199999928474426
907, 0.8199999928474426
908, 0.8199999928474426
909, 0.8199999928474426
910, 0.8199999928474426
911, 0.8299999833106995
912, 0.8299999833106995
913, 0.8299999833106995
914, 0.8299999833106995
915, 0.8299999833106995
916, 0.8299999833106995
917, 0.8299999833106995
918, 0.8299999833106995
919, 0.8299999833106995
920, 0.8299999833106995
921, 0.8299999833106995
922, 0.8299999833106995
923, 0.8299999833106995
924, 0.8299999833106995
925, 0.8299999833106995
926, 0.8399999737739563
927, 0.8399999737739563
928, 0.8500000238418579
929, 0.8500000238418579
930, 0.8500000238418579
931, 0.8500000238418579
932, 0.8500000238418579
933, 0.8500000238418579
934, 0.8600000143051147
935, 0.8600000143051147
936, 0.8700000047683716
937, 0.8700000047683716
938, 0.8700000047683716
939, 0.8700000047683716
940, 0.8700000047683716
941, 0.8700000047683716
942, 0.8700000047683716
943, 0.8700000047683716
944, 0.8799999952316284
945, 0.8799999952316284
946, 0.8799999952316284
947, 0.8899999856948853
948, 0.8899999856948853
949, 0.8899999856948853
950, 0.8899999856948853
951, 0.8899999856948853
952, 0.8899999856948853
953, 0.8899999856948853
954, 0.8899999856948853
955, 0.8899999856948853
956, 0.8999999761581421
957, 0.9100000262260437
958, 0.9200000166893005
959, 0.9200000166893005
960, 0.9200000166893005
961, 0.9200000166893005
962, 0.9200000166893005
963, 0.9300000071525574
964, 0.9300000071525574
965, 0.9399999976158142
966, 0.9399999976158142
967, 0.9399999976158142
968, 0.9399999976158142
969, 0.949999988079071
970, 0.949999988079071
971, 0.949999988079071
972, 0.949999988079071
973, 0.949999988079071
974, 0.949999988079071
975, 0.9599999785423279
976, 0.9599999785423279
977, 0.9599999785423279
978, 0.9599999785423279
979, 0.9599999785423279
980, 0.9599999785423279
981, 0.9700000286102295
982, 0.9700000286102295
983, 0.9800000190734863
984, 0.9800000190734863
985, 0.9800000190734863
986, 0.9800000190734863
987, 0.9800000190734863
988, 0.9900000095367432
989, 0.9900000095367432
990, 1.0
991, 1.0
992, 1.0
993, 1.0
994, 1.0
995, 1.0
996, 1.0
997, 1.0
998, 1.0
999, 1.0
1000, 1.0
1001, 1.0
1002, 1.0
1003, 1.0
1004, 1.0
1005, 1.0
1006, 1.0
1007, 1.0
1008, 1.0
1009, 1.0
1010, 1.0
1011, 1.0
1012, 1.0
1013, 1.0
1014, 1.0
1015, 1.0
1016, 1.0
1017, 1.0
1018, 1.0
1019, 1.0
1020, 1.0
1021, 1.0
1022, 1.0
1023, 1.0
1024, 1.0
1025, 1.0
1026, 1.0
1027, 1.0
1028, 1.0
1029, 1.0
1030, 1.0
1031, 1.0
1032, 1.0
1033, 1.0
1034, 1.0
1035, 1.0
1036, 1.0
1037, 1.0
1038, 1.0
1039, 1.0
1040, 1.0
1041, 1.0
1042, 1.0
1043, 1.0
1044, 1.0
1045, 1.0
1046, 1.0
1047, 1.0
1048, 1.0
1049, 1.0
1050, 1.0
1051, 1.0
1052, 1.0
1053, 1.0
1054, 1.0
1055, 1.0
1056, 1.0
1057, 1.0
1058, 1.0
1059, 1.0
1060, 1.0
1061, 1.0
1062, 1.0
1063, 1.0
1064, 1.0
1065, 1.0
1066, 1.0
1067, 1.0
1068, 1.0
1069, 1.0
1070, 1.0
1071, 1.0
1072, 1.0
1073, 1.0
1074, 1.0
1075, 1.0
1076, 1.0
1077, 1.0
1078, 1.0
1079, 1.0
1080, 1.0
1081, 1.0
1082, 1.0
1083, 1.0
1084, 1.0
1085, 1.0
1086, 1.0
1087, 1.0
1088, 1.0
1089, 1.0
1090, 1.0
1091, 1.0
1092, 1.0
1093, 1.0
1094, 1.0
1095, 1.0
1096, 1.0
1097, 1.0
1098, 1.0
1099, 1.0
1100, 1.0
1101, 1.0
1102, 1.0
1103, 1.0
1104, 1.0
1105, 1.0
1106, 1.0
1107, 1.0
1108, 1.0
1109, 1.0
1110, 1.0
1111, 1.0
1112, 1.0
1113, 1.0
1114, 1.0
1115, 1.0
1116, 1.0
1117, 1.0
1118, 1.0
1119, 1.0
1120, 1.0
1121, 1.0
1122, 1.0
1123, 1.0
1124, 1.0
1125, 1.0
1126, 1.0
1127, 1.0
1128, 1.0
1129, 1.0
1130, 1.0
1131, 1.0
1132, 1.0
1133, 1.0
1134, 1.0
1135, 1.0
1136, 1.0
1137, 1.0
1138, 1.0
1139, 1.0
1140, 1.0
1141, 1.0
1142, 1.0
1143, 1.0
1144, 1.0
1145, 1.0
1146, 1.0
1147, 1.0
1148, 1.0
1149, 1.0
1150, 1.0
1151, 1.0
1152, 1.0
1153, 1.0
1154, 1.0
1155, 0.9900000095367432
1156, 0.9800000190734863
1157, 0.9800000190734863
1158, 0.9800000190734863
1159, 0.9800000190734863
1160, 0.9800000190734863
1161, 0.9800000190734863
1162, 0.9800000190734863
1163, 0.9800000190734863
1164, 0.9700000286102295
1165, 0.9599999785423279
1166, 0.9599999785423279
1167, 0.949999988079071
1168, 0.949999988079071
1169, 0.949999988079071
1170, 0.949999988079071
1171, 0.949999988079071
1172, 0.949999988079071
1173, 0.9399999976158142
1174, 0.9399999976158142
1175, 0.9399999976158142
1176, 0.9300000071525574
1177, 0.9300000071525574
1178, 0.9300000071525574
1179, 0.9300000071525574
1180, 0.9300000071525574
1181, 0.9200000166893005
1182, 0.9200000166893005
1183, 0.9200000166893005
1184, 0.9100000262260437
1185, 0.8999999761581421
1186, 0.8999999761581421
1187, 0.8999999761581421
1188, 0.8899999856948853
1189, 0.8899999856948853
1190, 0.8899999856948853
1191, 0.8799999952316284
1192, 0.8700000047683716
1193, 0.8600000143051147
1194, 0.8600000143051147
1195, 0.8500000238418579
1196, 0.8500000238418579
1197, 0.8500000238418579
1198, 0.8399999737739563
1199, 0.8299999833106995
1200, 0.8299999833106995
1201, 0.8199999928474426
1202, 0.8199999928474426
1203, 0.8199999928474426
1204, 0.8199999928474426
1205, 0.8100000023841858
1206, 0.8100000023841858
1207, 0.8100000023841858
1208, 0.800000011920929
1209, 0.800000011920929
1210, 0.800000011920929
1211, 0.800000011920929
1212, 0.800000011920929
1213, 0.800000011920929
1214, 0.800000011920929
1215, 0.800000011920929
1216, 0.800000011920929
1217, 0.7900000214576721
1218, 0.7900000214576721
1219, 0.7900000214576721
1220, 0.7900000214576721
1221, 0.7900000214576721
1222, 0.7900000214576721
1223, 0.7900000214576721
1224, 0.7900000214576721
1225, 0.7900000214576721
1226, 0.7900000214576721
1227, 0.7900000214576721
1228, 0.7900000214576721
1229, 0.7900000214576721
1230, 0.7900000214576721
1231, 0.7900000214576721
1232, 0.7799999713897705
1233, 0.7799999713897705
1234, 0.7699999809265137
1235, 0.7599999904632568
1236, 0.7599999904632568
1237, 0.75
1238, 0.75
1239, 0.75
1240, 0.75
1241, 0.75
1242, 0.75
1243, 0.75
1244, 0.75
1245, 0.75
1246, 0.7400000095367432
1247, 0.7400000095367432
1248, 0.7400000095367432
1249, 0.7300000190734863
1250, 0.7300000190734863
1251, 0.7300000190734863
1252, 0.7200000286102295
1253, 0.7200000286102295
1254, 0.7200000286102295
1255, 0.7300000190734863
1256, 0.7400000095367432
1257, 0.7400000095367432
1258, 0.7400000095367432
1259, 0.7400000095367432
1260, 0.7400000095367432
1261, 0.7400000095367432
1262, 0.7400000095367432
1263, 0.7400000095367432
1264, 0.75
1265, 0.7599999904632568
1266, 0.7599999904632568
1267, 0.7699999809265137
1268, 0.7699999809265137
1269, 0.7599999904632568
1270, 0.7599999904632568
1271, 0.7599999904632568
1272, 0.7599999904632568
1273, 0.7699999809265137
1274, 0.7599999904632568
1275, 0.75
1276, 0.7599999904632568
1277, 0.7599999904632568
1278, 0.7599999904632568
1279, 0.7599999904632568
1280, 0.7599999904632568
1281, 0.7699999809265137
1282, 0.7599999904632568
1283, 0.75
1284, 0.75
1285, 0.7599999904632568
1286, 0.75
1287, 0.75
1288, 0.7599999904632568
1289, 0.7599999904632568
1290, 0.75
1291, 0.7599999904632568
1292, 0.7599999904632568
1293, 0.7699999809265137
1294, 0.7699999809265137
1295, 0.7799999713897705
1296, 0.7699999809265137
1297, 0.7599999904632568
1298, 0.7699999809265137
1299, 0.7699999809265137
1300, 0.7699999809265137
1301, 0.7799999713897705
1302, 0.7799999713897705
1303, 0.7799999713897705
1304, 0.7799999713897705
1305, 0.7799999713897705
1306, 0.7799999713897705
1307, 0.7799999713897705
1308, 0.7900000214576721
1309, 0.7799999713897705
1310, 0.7799999713897705
1311, 0.7799999713897705
1312, 0.7799999713897705
1313, 0.7799999713897705
1314, 0.7799999713897705
1315, 0.7799999713897705
1316, 0.7799999713897705
1317, 0.7799999713897705
1318, 0.7799999713897705
1319, 0.7799999713897705
1320, 0.7799999713897705
1321, 0.7699999809265137
1322, 0.7699999809265137
1323, 0.7699999809265137
1324, 0.7699999809265137
1325, 0.7699999809265137
1326, 0.7699999809265137
1327, 0.7699999809265137
1328, 0.7699999809265137
1329, 0.7699999809265137
1330, 0.7699999809265137
1331, 0.7699999809265137
1332, 0.7799999713897705
1333, 0.7799999713897705
1334, 0.7900000214576721
1335, 0.7900000214576721
1336, 0.7900000214576721
1337, 0.800000011920929
1338, 0.800000011920929
1339, 0.800000011920929
1340, 0.800000011920929
1341, 0.800000011920929
1342, 0.800000011920929
1343, 0.7900000214576721
1344, 0.7900000214576721
1345, 0.7900000214576721
1346, 0.800000011920929
1347, 0.800000011920929
1348, 0.800000011920929
1349, 0.8100000023841858
1350, 0.8100000023841858
1351, 0.8100000023841858
1352, 0.8199999928474426
1353, 0.8100000023841858
1354, 0.8100000023841858
1355, 0.8100000023841858
1356, 0.8100000023841858
1357, 0.8100000023841858
1358, 0.8100000023841858
1359, 0.8100000023841858
1360, 0.800000011920929
1361, 0.800000011920929
1362, 0.800000011920929
1363, 0.800000011920929
1364, 0.7900000214576721
1365, 0.7900000214576721
1366, 0.7900000214576721
1367, 0.7900000214576721
1368, 0.7900000214576721
1369, 0.800000011920929
1370, 0.800000011920929
1371, 0.7900000214576721
1372, 0.7900000214576721
1373, 0.7900000214576721
1374, 0.800000011920929
1375, 0.8100000023841858
1376, 0.8100000023841858
1377, 0.800000011920929
1378, 0.800000011920929
1379, 0.800000011920929
1380, 0.7900000214576721
1381, 0.7900000214576721
1382, 0.800000011920929
1383, 0.8100000023841858
1384, 0.8199999928474426
1385, 0.8199999928474426
1386, 0.8299999833106995
1387, 0.8299999833106995
1388, 0.8299999833106995
1389, 0.8199999928474426
1390, 0.8199999928474426
1391, 0.8199999928474426
1392, 0.8299999833106995
1393, 0.8199999928474426
1394, 0.8199999928474426
1395, 0.8100000023841858
1396, 0.8199999928474426
1397, 0.8299999833106995
1398, 0.8199999928474426
1399, 0.8199999928474426
1400, 0.8199999928474426
1401, 0.8199999928474426
1402, 0.8199999928474426
1403, 0.8199999928474426
1404, 0.8199999928474426
1405, 0.8299999833106995
1406, 0.8299999833106995
1407, 0.8299999833106995
1408, 0.8299999833106995
1409, 0.8399999737739563
1410, 0.8399999737739563
1411, 0.8399999737739563
1412, 0.8399999737739563
1413, 0.8399999737739563
1414, 0.8399999737739563
1415, 0.8399999737739563
1416, 0.8399999737739563
1417, 0.8500000238418579
1418, 0.8500000238418579
1419, 0.8500000238418579
1420, 0.8500000238418579
1421, 0.8600000143051147
1422, 0.8600000143051147
1423, 0.8600000143051147
1424, 0.8600000143051147
1425, 0.8600000143051147
1426, 0.8600000143051147
1427, 0.8600000143051147
1428, 0.8600000143051147
1429, 0.8600000143051147
1430, 0.8600000143051147
1431, 0.8600000143051147
1432, 0.8600000143051147
1433, 0.8600000143051147
1434, 0.8600000143051147
1435, 0.8700000047683716
1436, 0.8700000047683716
1437, 0.8700000047683716
1438, 0.8700000047683716
1439, 0.8700000047683716
1440, 0.8700000047683716
1441, 0.8700000047683716
1442, 0.8700000047683716
1443, 0.8799999952316284
1444, 0.8799999952316284
1445, 0.8799999952316284
1446, 0.8799999952316284
1447, 0.8799999952316284
1448, 0.8799999952316284
1449, 0.8799999952316284
1450, 0.8799999952316284
1451, 0.8799999952316284
1452, 0.8799999952316284
1453, 0.8899999856948853
1454, 0.8899999856948853
1455, 0.8899999856948853
1456, 0.8899999856948853
1457, 0.8899999856948853
1458, 0.8899999856948853
1459, 0.8899999856948853
1460, 0.8999999761581421
1461, 0.8999999761581421
1462, 0.8999999761581421
1463, 0.8999999761581421
1464, 0.9100000262260437
1465, 0.9100000262260437
1466, 0.9100000262260437
1467, 0.9100000262260437
1468, 0.9100000262260437
1469, 0.9100000262260437
1470, 0.9100000262260437
1471, 0.9200000166893005
1472, 0.9200000166893005
1473, 0.9200000166893005
1474, 0.9200000166893005
1475, 0.9200000166893005
1476, 0.9200000166893005
1477, 0.9300000071525574
1478, 0.9300000071525574
1479, 0.9300000071525574
1480, 0.9399999976158142
1481, 0.9399999976158142
1482, 0.9399999976158142
1483, 0.9399999976158142
1484, 0.9399999976158142
1485, 0.9399999976158142
1486, 0.9399999976158142
1487, 0.9399999976158142
1488, 0.9399999976158142
1489, 0.949999988079071
1490, 0.9599999785423279
1491, 0.9599999785423279
1492, 0.9599999785423279
1493, 0.9700000286102295
1494, 0.9700000286102295
1495, 0.9800000190734863
1496, 0.9800000190734863
1497, 0.9800000190734863
1498, 0.9900000095367432
1499, 1.0
1500, 1.0
1501, 1.0
1502, 1.0
1503, 1.0
1504, 1.0
1505, 1.0
1506, 1.0
1507, 1.0
1508, 1.0
1509, 1.0
1510, 1.0
1511, 1.0
1512, 1.0
1513, 1.0
1514, 1.0
1515, 1.0
1516, 1.0
1517, 1.0
1518, 1.0
1519, 1.0
1520, 1.0
1521, 1.0
1522, 1.0
1523, 1.0
1524, 1.0
1525, 1.0
1526, 1.0
1527, 1.0
1528, 1.0
1529, 1.0
1530, 1.0
1531, 1.0
1532, 1.0
1533, 1.0
1534, 1.0
1535, 1.0
1536, 1.0
1537, 1.0
1538, 1.0
1539, 1.0
1540, 1.0
1541, 1.0
1542, 1.0
1543, 1.0
1544, 1.0
1545, 1.0
1546, 1.0
1547, 1.0
1548, 1.0
1549, 1.0
1550, 1.0
1551, 1.0
1552, 1.0
1553, 1.0
1554, 1.0
1555, 1.0
1556, 1.0
1557, 1.0
1558, 1.0
1559, 1.0
1560, 1.0
1561, 1.0
1562, 1.0
1563, 1.0
1564, 1.0
1565, 1.0
1566, 1.0
1567, 1.0
1568, 1.0
1569, 1.0
1570, 1.0
1571, 1.0
1572, 1.0
1573, 1.0
1574, 1.0
1575, 1.0
1576, 1.0
1577, 1.0
1578, 1.0
1579, 1.0
1580, 1.0
1581, 1.0
1582, 1.0
1583, 1.0
1584, 1.0
1585, 1.0
1586, 1.0
1587, 1.0
1588, 1.0
1589, 1.0
1590, 1.0
1591, 1.0
1592, 1.0
1593, 1.0
1594, 1.0
1595, 1.0
1596, 1.0
1597, 1.0
1598, 1.0
1599, 1.0
1600, 1.0
1601, 1.0
1602, 1.0
1603, 1.0
1604, 1.0
1605, 1.0
1606, 1.0
1607, 1.0
1608, 1.0
1609, 1.0
1610, 1.0
1611, 1.0
1612, 1.0
1613, 1.0
1614, 1.0
1615, 1.0
1616, 1.0
1617, 1.0
1618, 1.0
1619, 1.0
1620, 1.0
1621, 1.0
1622, 1.0
1623, 1.0
1624, 1.0
1625, 1.0
1626, 1.0
1627, 1.0
1628, 1.0
1629, 1.0
1630, 1.0
1631, 1.0
1632, 1.0
1633, 1.0
1634, 1.0
1635, 1.0
1636, 1.0
1637, 1.0
1638, 1.0
1639, 1.0
1640, 1.0
1641, 1.0
1642, 1.0
1643, 1.0
1644, 1.0
1645, 1.0
1646, 1.0
1647, 1.0
1648, 1.0
1649, 1.0
1650, 1.0
1651, 1.0
1652, 0.9900000095367432
1653, 0.9900000095367432
1654, 0.9900000095367432
1655, 0.9900000095367432
1656, 0.9800000190734863
1657, 0.9700000286102295
1658, 0.9700000286102295
1659, 0.9700000286102295
1660, 0.9599999785423279
1661, 0.9599999785423279
1662, 0.949999988079071
1663, 0.9399999976158142
1664, 0.9300000071525574
1665, 0.9300000071525574
1666, 0.9300000071525574
1667, 0.9300000071525574
1668, 0.9200000166893005
1669, 0.9200000166893005
1670, 0.9100000262260437
1671, 0.9100000262260437
1672, 0.9100000262260437
1673, 0.9100000262260437
1674, 0.8999999761581421
1675, 0.8999999761581421
1676, 0.8999999761581421
1677, 0.8899999856948853
1678, 0.8899999856948853
1679, 0.8899999856948853
1680, 0.8899999856948853
1681, 0.8899999856948853
1682, 0.8899999856948853
1683, 0.8899999856948853
1684, 0.8799999952316284
1685, 0.8799999952316284
1686, 0.8700000047683716
1687, 0.8700000047683716
1688, 0.8700000047683716
1689, 0.8700000047683716
1690, 0.8600000143051147
1691, 0.8600000143051147
1692, 0.8600000143051147
1693, 0.8600000143051147
1694, 0.8500000238418579
1695, 0.8500000238418579
1696, 0.8500000238418579
1697, 0.8500000238418579
1698, 0.8399999737739563
1699, 0.8399999737739563
1700, 0.8399999737739563
1701, 0.8299999833106995
1702, 0.8199999928474426
1703, 0.8199999928474426
1704, 0.8100000023841858
1705, 0.8100000023841858
1706, 0.8100000023841858
1707, 0.800000011920929
1708, 0.800000011920929
1709, 0.7900000214576721
1710, 0.7900000214576721
1711, 0.7900000214576721
1712, 0.7900000214576721
1713, 0.7799999713897705
1714, 0.7699999809265137
1715, 0.7699999809265137
1716, 0.7599999904632568
1717, 0.7599999904632568
1718, 0.7599999904632568
1719, 0.7599999904632568
1720, 0.7599999904632568
1721, 0.7599999904632568
1722, 0.7599999904632568
1723, 0.7599999904632568
1724, 0.7599999904632568
1725, 0.7599999904632568
1726, 0.75
1727, 0.7400000095367432
1728, 0.7400000095367432
1729, 0.7400000095367432
1730, 0.7400000095367432
1731, 0.7400000095367432
1732, 0.7300000190734863
1733, 0.7200000286102295
1734, 0.7200000286102295
1735, 0.7200000286102295
1736, 0.7200000286102295
1737, 0.7200000286102295
1738, 0.7200000286102295
1739, 0.7200000286102295
1740, 0.7200000286102295
1741, 0.7200000286102295
1742, 0.7099999785423279
1743, 0.699999988079071
1744, 0.699999988079071
1745, 0.699999988079071
1746, 0.6899999976158142
1747, 0.6899999976158142
1748, 0.6899999976158142
1749, 0.6800000071525574
1750, 0.6800000071525574
1751, 0.6700000166893005
1752, 0.6800000071525574
1753, 0.6700000166893005
1754, 0.6700000166893005
1755, 0.6700000166893005
1756, 0.6800000071525574
1757, 0.6899999976158142
1758, 0.6899999976158142
1759, 0.6899999976158142
1760, 0.6899999976158142
1761, 0.6899999976158142
1762, 0.699999988079071
1763, 0.7099999785423279
1764, 0.7099999785423279
1765, 0.699999988079071
1766, 0.6899999976158142
1767, 0.6899999976158142
1768, 0.6899999976158142
1769, 0.6899999976158142
1770, 0.699999988079071
1771, 0.6899999976158142
1772, 0.6899999976158142
1773, 0.6899999976158142
1774, 0.699999988079071
1775, 0.699999988079071
1776, 0.699999988079071
1777, 0.7099999785423279
1778, 0.7099999785423279
1779, 0.699999988079071
1780, 0.6899999976158142
1781, 0.6899999976158142
1782, 0.6899999976158142
1783, 0.6899999976158142
1784, 0.6899999976158142
1785, 0.6899999976158142
1786, 0.6899999976158142
1787, 0.6899999976158142
1788, 0.6800000071525574
1789, 0.6800000071525574
1790, 0.6800000071525574
1791, 0.6800000071525574
1792, 0.6800000071525574
1793, 0.6800000071525574
1794, 0.6899999976158142
1795, 0.6899999976158142
1796, 0.6899999976158142
1797, 0.6899999976158142
1798, 0.699999988079071
1799, 0.699999988079071
1800, 0.6899999976158142
1801, 0.699999988079071
1802, 0.7099999785423279
1803, 0.7099999785423279
1804, 0.7099999785423279
1805, 0.699999988079071
1806, 0.6899999976158142
1807, 0.6899999976158142
1808, 0.6800000071525574
1809, 0.6800000071525574
1810, 0.6800000071525574
1811, 0.6800000071525574
1812, 0.6800000071525574
1813, 0.6800000071525574
1814, 0.6899999976158142
1815, 0.6800000071525574
1816, 0.6899999976158142
1817, 0.6800000071525574
1818, 0.6800000071525574
1819, 0.6800000071525574
1820, 0.6800000071525574
1821, 0.6700000166893005
1822, 0.6600000262260437
1823, 0.6600000262260437
1824, 0.6600000262260437
1825, 0.6499999761581421
1826, 0.6600000262260437
1827, 0.6700000166893005
1828, 0.6700000166893005
1829, 0.6700000166893005
1830, 0.6600000262260437
1831, 0.6600000262260437
1832, 0.6700000166893005
1833, 0.6800000071525574
1834, 0.6800000071525574
1835, 0.6800000071525574
1836, 0.6800000071525574
1837, 0.6800000071525574
1838, 0.6800000071525574
1839, 0.6800000071525574
1840, 0.6700000166893005
1841, 0.6600000262260437
1842, 0.6700000166893005
1843, 0.6700000166893005
1844, 0.6700000166893005
1845, 0.6700000166893005
1846, 0.6800000071525574
1847, 0.6800000071525574
1848, 0.6700000166893005
1849, 0.6800000071525574
1850, 0.6800000071525574
1851, 0.6800000071525574
1852, 0.6800000071525574
1853, 0.6899999976158142
1854, 0.6800000071525574
1855, 0.6700000166893005
1856, 0.6700000166893005
1857, 0.6700000166893005
1858, 0.6700000166893005
1859, 0.6600000262260437
1860, 0.6700000166893005
1861, 0.6700000166893005
1862, 0.6700000166893005
1863, 0.6700000166893005
1864, 0.6700000166893005
1865, 0.6800000071525574
1866, 0.6899999976158142
1867, 0.6899999976158142
1868, 0.6899999976158142
1869, 0.6899999976158142
1870, 0.6899999976158142
1871, 0.699999988079071
1872, 0.699999988079071
1873, 0.6899999976158142
1874, 0.6899999976158142
1875, 0.6899999976158142
1876, 0.6800000071525574
1877, 0.6800000071525574
1878, 0.6800000071525574
1879, 0.6899999976158142
1880, 0.6899999976158142
1881, 0.6899999976158142
1882, 0.6899999976158142
1883, 0.6800000071525574
1884, 0.6899999976158142
1885, 0.6899999976158142
1886, 0.699999988079071
1887, 0.6899999976158142
1888, 0.699999988079071
1889, 0.699999988079071
1890, 0.699999988079071
1891, 0.699999988079071
1892, 0.6899999976158142
1893, 0.6899999976158142
1894, 0.6899999976158142
1895, 0.6899999976158142
1896, 0.6899999976158142
1897, 0.6899999976158142
1898, 0.6899999976158142
1899, 0.6899999976158142
1900, 0.6899999976158142
1901, 0.6899999976158142
1902, 0.6899999976158142
1903, 0.6899999976158142
1904, 0.699999988079071
1905, 0.7099999785423279
1906, 0.7200000286102295
1907, 0.7300000190734863
1908, 0.7400000095367432
1909, 0.75
1910, 0.75
1911, 0.75
1912, 0.75
1913, 0.7599999904632568
1914, 0.7599999904632568
1915, 0.7699999809265137
1916, 0.7699999809265137
1917, 0.7799999713897705
1918, 0.7799999713897705
1919, 0.7799999713897705
1920, 0.7799999713897705
1921, 0.7900000214576721
1922, 0.800000011920929
1923, 0.800000011920929
1924, 0.800000011920929
1925, 0.8100000023841858
1926, 0.8100000023841858
1927, 0.8100000023841858
1928, 0.8100000023841858
1929, 0.8100000023841858
1930, 0.8199999928474426
1931, 0.8199999928474426
1932, 0.8199999928474426
1933, 0.8199999928474426
1934, 0.8199999928474426
1935, 0.8199999928474426
1936, 0.8199999928474426
1937, 0.8199999928474426
1938, 0.8199999928474426
1939, 0.8199999928474426
1940, 0.8299999833106995
1941, 0.8399999737739563
1942, 0.8399999737739563
1943, 0.8500000238418579
1944, 0.8500000238418579
1945, 0.8500000238418579
1946, 0.8500000238418579
1947, 0.8500000238418579
1948, 0.8600000143051147
1949, 0.8600000143051147
1950, 0.8600000143051147
1951, 0.8700000047683716
1952, 0.8700000047683716
1953, 0.8700000047683716
1954, 0.8799999952316284
1955, 0.8899999856948853
1956, 0.8899999856948853
1957, 0.8899999856948853
1958, 0.8899999856948853
1959, 0.8999999761581421
1960, 0.8999999761581421
1961, 0.8999999761581421
1962, 0.8999999761581421
1963, 0.8999999761581421
1964, 0.9100000262260437
1965, 0.9100000262260437
1966, 0.9100000262260437
1967, 0.9100000262260437
1968, 0.9200000166893005
1969, 0.9200000166893005
1970, 0.9200000166893005
1971, 0.9200000166893005
1972, 0.9200000166893005
1973, 0.9300000071525574
1974, 0.9300000071525574
1975, 0.9300000071525574
1976, 0.9399999976158142
1977, 0.9399999976158142
1978, 0.9399999976158142
1979, 0.9399999976158142
1980, 0.949999988079071
1981, 0.949999988079071
1982, 0.949999988079071
1983, 0.9599999785423279
1984, 0.9599999785423279
1985, 0.9599999785423279
1986, 0.9599999785423279
1987, 0.9700000286102295
1988, 0.9700000286102295
1989, 0.9700000286102295
1990, 0.9800000190734863
1991, 0.9800000190734863
1992, 0.9900000095367432
1993, 0.9900000095367432
1994, 0.9900000095367432
1995, 0.9900000095367432
1996, 0.9900000095367432
1997, 0.9900000095367432
1998, 0.9900000095367432
1999, 0.9900000095367432
2000, 1.0
2001, 1.0
2002, 1.0
2003, 1.0
2004, 1.0
2005, 1.0
2006, 1.0
2007, 1.0
2008, 1.0
2009, 1.0
2010, 1.0
2011, 1.0
2012, 1.0
2013, 1.0
2014, 1.0
2015, 1.0
2016, 1.0
2017, 1.0
2018, 1.0
2019, 1.0
2020, 1.0
2021, 1.0
2022, 1.0
2023, 1.0
2024, 1.0
2025, 1.0
2026, 1.0
2027, 1.0
2028, 1.0
2029, 1.0
2030, 1.0
2031, 1.0
2032, 1.0
2033, 1.0
2034, 1.0
2035, 1.0
2036, 1.0
2037, 1.0
2038, 1.0
2039, 1.0
2040, 1.0
2041, 1.0
2042, 1.0
2043, 1.0
2044, 1.0
2045, 1.0
2046, 1.0
2047, 1.0
2048, 1.0
2049, 1.0
2050, 1.0
2051, 1.0
2052, 1.0
2053, 1.0
2054, 1.0
2055, 1.0
2056, 1.0
2057, 1.0
2058, 1.0
2059, 1.0
2060, 1.0
2061, 1.0
2062, 1.0
2063, 1.0
2064, 1.0
2065, 1.0
2066, 1.0
2067, 1.0
2068, 1.0
2069, 1.0
2070, 1.0
2071, 1.0
2072, 1.0
2073, 1.0
2074, 1.0
2075, 1.0
2076, 1.0
2077, 1.0
2078, 1.0
2079, 1.0
2080, 1.0
2081, 1.0
2082, 1.0
2083, 1.0
2084, 1.0
2085, 1.0
2086, 1.0
2087, 1.0
2088, 1.0
2089, 1.0
2090, 1.0
2091, 1.0
2092, 1.0
2093, 1.0
2094, 1.0
2095, 1.0
2096, 1.0
2097, 1.0
2098, 1.0
2099, 1.0
2100, 1.0
2101, 1.0
2102, 1.0
2103, 1.0
2104, 1.0
2105, 1.0
2106, 1.0
2107, 1.0
2108, 1.0
2109, 1.0
2110, 1.0
2111, 1.0
2112, 1.0
2113, 1.0
2114, 1.0
2115, 1.0
2116, 1.0
2117, 1.0
2118, 1.0
2119, 1.0
2120, 1.0
2121, 1.0
2122, 1.0
2123, 1.0
2124, 1.0
2125, 1.0
2126, 1.0
2127, 1.0
2128, 1.0
2129, 1.0
2130, 1.0
2131, 1.0
2132, 1.0
2133, 1.0
2134, 1.0
2135, 1.0
2136, 1.0
2137, 1.0
2138, 1.0
2139, 1.0
2140, 1.0
2141, 1.0
2142, 1.0
2143, 1.0
2144, 1.0
2145, 1.0
2146, 1.0
2147, 1.0
2148, 1.0
2149, 1.0
2150, 1.0
2151, 1.0
2152, 0.9900000095367432
2153, 0.9900000095367432
2154, 0.9800000190734863
2155, 0.9800000190734863
2156, 0.9800000190734863
2157, 0.9700000286102295
2158, 0.9700000286102295
2159, 0.9599999785423279
2160, 0.9599999785423279
2161, 0.9599999785423279
2162, 0.9599999785423279
2163, 0.9599999785423279
2164, 0.9599999785423279
2165, 0.9599999785423279
2166, 0.9599999785423279
2167, 0.9599999785423279
2168, 0.9599999785423279
2169, 0.9599999785423279
2170, 0.9599999785423279
2171, 0.9599999785423279
2172, 0.949999988079071
2173, 0.949999988079071
2174, 0.949999988079071
2175, 0.949999988079071
2176, 0.949999988079071
2177, 0.9399999976158142
2178, 0.9399999976158142
2179, 0.9399999976158142
2180, 0.9399999976158142
2181, 0.9399999976158142
2182, 0.9399999976158142
2183, 0.9399999976158142
2184, 0.9399999976158142
2185, 0.9399999976158142
2186, 0.9399999976158142
2187, 0.9399999976158142
2188, 0.9399999976158142
2189, 0.9399999976158142
2190, 0.9399999976158142
2191, 0.9399999976158142
2192, 0.9399999976158142
2193, 0.9300000071525574
2194, 0.9300000071525574
2195, 0.9300000071525574
2196, 0.9300000071525574
2197, 0.9200000166893005
2198, 0.9200000166893005
2199, 0.9100000262260437
2200, 0.8999999761581421
2201, 0.8999999761581421
2202, 0.8899999856948853
2203, 0.8899999856948853
2204, 0.8899999856948853
2205, 0.8899999856948853
2206, 0.8899999856948853
2207, 0.8899999856948853
2208, 0.8899999856948853
2209, 0.8799999952316284
2210, 0.8700000047683716
2211, 0.8700000047683716
2212, 0.8600000143051147
2213, 0.8600000143051147
2214, 0.8600000143051147
2215, 0.8500000238418579
2216, 0.8500000238418579
2217, 0.8500000238418579
2218, 0.8500000238418579
2219, 0.8399999737739563
2220, 0.8299999833106995
2221, 0.8299999833106995
2222, 0.8299999833106995
2223, 0.8299999833106995
2224, 0.8299999833106995
2225, 0.8299999833106995
2226, 0.8299999833106995
2227, 0.8299999833106995
2228, 0.8199999928474426
2229, 0.8199999928474426
2230, 0.8199999928474426
2231, 0.8100000023841858
2232, 0.8100000023841858
2233, 0.8100000023841858
2234, 0.800000011920929
2235, 0.800000011920929
2236, 0.7900000214576721
2237, 0.7900000214576721
2238, 0.7900000214576721
2239, 0.7900000214576721
2240, 0.7900000214576721
2241, 0.7900000214576721
2242, 0.7900000214576721
2243, 0.7900000214576721
2244, 0.7900000214576721
2245, 0.7900000214576721
2246, 0.7900000214576721
2247, 0.7900000214576721
2248, 0.7900000214576721
2249, 0.7900000214576721
2250, 0.7799999713897705
2251, 0.7799999713897705
2252, 0.7900000214576721
2253, 0.7900000214576721
2254, 0.800000011920929
2255, 0.800000011920929
2256, 0.800000011920929
2257, 0.8100000023841858
2258, 0.8100000023841858
2259, 0.8199999928474426
2260, 0.8100000023841858
2261, 0.800000011920929
2262, 0.800000011920929
2263, 0.800000011920929
2264, 0.800000011920929
2265, 0.800000011920929
2266, 0.800000011920929
2267, 0.800000011920929
2268, 0.800000011920929
2269, 0.800000011920929
2270, 0.7900000214576721
2271, 0.7900000214576721
2272, 0.800000011920929
2273, 0.800000011920929
2274, 0.800000011920929
2275, 0.800000011920929
2276, 0.800000011920929
2277, 0.8100000023841858
2278, 0.800000011920929
2279, 0.7900000214576721
2280, 0.7799999713897705
2281, 0.7799999713897705
2282, 0.7699999809265137
2283, 0.7599999904632568
2284, 0.7599999904632568
2285, 0.7599999904632568
2286, 0.75
2287, 0.75
2288, 0.75
2289, 0.75
2290, 0.75
2291, 0.75
2292, 0.75
2293, 0.7599999904632568
2294, 0.7599999904632568
2295, 0.7599999904632568
2296, 0.7599999904632568
2297, 0.7699999809265137
2298, 0.7699999809265137
2299, 0.7799999713897705
2300, 0.7799999713897705
2301, 0.7799999713897705
2302, 0.7900000214576721
2303, 0.7900000214576721
2304, 0.7799999713897705
2305, 0.7799999713897705
2306, 0.7799999713897705
2307, 0.7799999713897705
2308, 0.7699999809265137
2309, 0.7799999713897705
2310, 0.7900000214576721
2311, 0.7900000214576721
2312, 0.800000011920929
2313, 0.800000011920929
2314, 0.800000011920929
2315, 0.8100000023841858
2316, 0.8100000023841858
2317, 0.8100000023841858
2318, 0.800000011920929
2319, 0.8100000023841858
2320, 0.8199999928474426
2321, 0.8100000023841858
2322, 0.8100000023841858
2323, 0.8100000023841858
2324, 0.8100000023841858
2325, 0.8100000023841858
2326, 0.800000011920929
2327, 0.800000011920929
2328, 0.8100000023841858
2329, 0.8100000023841858
2330, 0.8100000023841858
2331, 0.8199999928474426
2332, 0.8199999928474426
2333, 0.8199999928474426
2334, 0.8199999928474426
2335, 0.8100000023841858
2336, 0.8199999928474426
2337, 0.8199999928474426
2338, 0.8199999928474426
2339, 0.8199999928474426
2340, 0.8199999928474426
2341, 0.8199999928474426
2342, 0.8199999928474426
2343, 0.8199999928474426
2344, 0.8199999928474426
2345, 0.8100000023841858
2346, 0.800000011920929
2347, 0.800000011920929
2348, 0.800000011920929
2349, 0.7900000214576721
2350, 0.800000011920929
2351, 0.800000011920929
2352, 0.800000011920929
2353, 0.800000011920929
2354, 0.800000011920929
2355, 0.800000011920929
2356, 0.800000011920929
2357, 0.800000011920929
2358, 0.800000011920929
2359, 0.800000011920929
2360, 0.8100000023841858
2361, 0.8100000023841858
2362, 0.8100000023841858
2363, 0.8100000023841858
2364, 0.8100000023841858
2365, 0.8100000023841858
2366, 0.8100000023841858
2367, 0.8100000023841858
2368, 0.800000011920929
2369, 0.800000011920929
2370, 0.8100000023841858
2371, 0.8100000023841858
2372, 0.8100000023841858
2373, 0.8100000023841858
2374, 0.8100000023841858
2375, 0.800000011920929
2376, 0.800000011920929
2377, 0.800000011920929
2378, 0.8100000023841858
2379, 0.8199999928474426
2380, 0.8299999833106995
2381, 0.8299999833106995
2382, 0.8399999737739563
2383, 0.8500000238418579
2384, 0.8500000238418579
2385, 0.8500000238418579
2386, 0.8600000143051147
2387, 0.8500000238418579
2388, 0.8500000238418579
2389, 0.8500000238418579
2390, 0.8500000238418579
2391, 0.8500000238418579
2392, 0.8500000238418579
2393, 0.8500000238418579
2394, 0.8500000238418579
2395, 0.8500000238418579
2396, 0.8500000238418579
2397, 0.8500000238418579
2398, 0.8399999737739563
2399, 0.8399999737739563
2400, 0.8500000238418579


==> figures/fitness-pl.csv <==
index, value
0, 1.0
1, 1.0
2, 1.0
3, 1.0
4, 1.0
5, 1.0
6, 1.0
7, 1.0
8, 1.0
9, 1.0
10, 1.0
11, 1.0
12, 1.0
13, 1.0
14, 1.0
15, 1.0
16, 1.0
17, 1.0
18, 1.0
19, 1.0
20, 1.0
21, 1.0
22, 1.0
23, 1.0
24, 1.0
25, 1.0
26, 1.0
27, 1.0
28, 1.0
29, 1.0
30, 1.0
31, 1.0
32, 1.0
33, 1.0
34, 1.0
35, 1.0
36, 1.0
37, 1.0
38, 1.0
39, 1.0
40, 1.0
41, 1.0
42, 1.0
43, 1.0
44, 1.0
45, 1.0
46, 1.0
47, 1.0
48, 1.0
49, 1.0
50, 1.0
51, 1.0
52, 1.0
53, 1.0
54, 1.0
55, 1.0
56, 1.0
57, 1.0
58, 1.0
59, 1.0
60, 1.0
61, 1.0
62, 1.0
63, 1.0
64, 1.0
65, 1.0
66, 1.0
67, 1.0
68, 1.0
69, 1.0
70, 1.0
71, 1.0
72, 1.0
73, 1.0
74, 1.0
75, 1.0
76, 1.0
77, 1.0
78, 1.0
79, 1.0
80, 1.0
81, 1.0
82, 1.0
83, 1.0
84, 1.0
85, 1.0
86, 1.0
87, 1.0
88, 1.0
89, 1.0
90, 1.0
91, 1.0
92, 1.0
93, 1.0
94, 1.0
95, 1.0
96, 1.0
97, 1.0
98, 1.0
99, 1.0
100, 1.0
101, 1.0
102, 1.0
103, 1.0
104, 1.0
105, 1.0
106, 1.0
107, 1.0
108, 1.0
109, 1.0
110, 1.0
111, 1.0
112, 1.0
113, 1.0
114, 1.0
115, 1.0
116, 1.0
117, 1.0
118, 1.0
119, 1.0
120, 1.0
121, 1.0
122, 1.0
123, 1.0
124, 1.0
125, 1.0
126, 1.0
127, 1.0
128, 1.0
129, 1.0
130, 1.0
131, 1.0
132, 1.0
133, 1.0
134, 1.0
135, 1.0
136, 1.0
137, 1.0
138, 1.0
139, 1.0
140, 1.0
141, 1.0
142, 1.0
143, 1.0
144, 1.0
145, 1.0
146, 1.0
147, 1.0
148, 1.0
149, 1.0
150, 1.0
151, 1.0
152, 1.0
153, 1.0
154, 1.0
155, 1.0
156, 1.0
157, 1.0
158, 1.0
159, 1.0
160, 1.0
161, 1.0
162, 1.0
163, 1.0
164, 1.0
165, 1.0
166, 1.0
167, 1.0
168, 1.0
169, 1.0
170, 1.0
171, 1.0
172, 1.0
173, 1.0
174, 1.0
175, 1.0
176, 1.0
177, 1.0
178, 1.0
179, 1.0
180, 1.0
181, 1.0
182, 1.0
183, 1.0
184, 1.0
185, 1.0
186, 1.0
187, 1.0
188, 1.0
189, 1.0
190, 1.0
191, 1.0
192, 1.0
193, 1.0
194, 1.0
195, 1.0
196, 1.0
197, 1.0
198, 1.0
199, 1.0
200, 1.0
201, 1.0
202, 1.0
203, 1.0
204, 1.0
205, 1.0
206, 1.0
207, 1.0
208, 1.0
209, 1.0
210, 1.0
211, 1.0
212, 1.0
213, 1.0
214, 1.0
215, 1.0
216, 1.0
217, 1.0
218, 1.0
219, 1.0
220, 1.0
221, 1.0
222, 1.0
223, 1.0
224, 1.0
225, 1.0
226, 1.0
227, 1.0
228, 1.0
229, 1.0
230, 1.0
231, 1.0
232, 1.0
233, 1.0
234, 1.0
235, 1.0
236, 1.0
237, 1.0
238, 1.0
239, 1.0
240, 1.0
241, 1.0
242, 1.0
243, 1.0
244, 1.0
245, 1.0
246, 1.0
247, 1.0
248, 1.0
249, 1.0
250, 1.0
251, 1.0
252, 1.0
253, 1.0
254, 1.0
255, 1.0
256, 1.0
257, 1.0
258, 1.0
259, 1.0
260, 1.0
261, 1.0
262, 1.0
263, 1.0
264, 1.0
265, 1.0
266, 1.0
267, 1.0
268, 1.0
269, 1.0
270, 1.0
271, 1.0
272, 1.0
273, 1.0
274, 1.0
275, 1.0
276, 1.0
277, 1.0
278, 1.0
279, 1.0
280, 1.0
281, 1.0
282, 1.0
283, 1.0
284, 1.0
285, 1.0
286, 1.0
287, 1.0
288, 1.0
289, 1.0
290, 1.0
291, 1.0
292, 1.0
293, 1.0
294, 1.0
295, 1.0
296, 1.0
297, 1.0
298, 1.0
299, 1.0
300, 1.0
301, 1.0
302, 1.0
303, 1.0
304, 1.0
305, 1.0
306, 1.0
307, 1.0
308, 1.0
309, 1.0
310, 1.0
311, 1.0
312, 1.0
313, 1.0
314, 1.0
315, 1.0
316, 1.0
317, 1.0
318, 1.0
319, 1.0
320, 1.0
321, 1.0
322, 1.0
323, 1.0
324, 1.0
325, 1.0
326, 1.0
327, 1.0
328, 1.0
329, 1.0
330, 1.0
331, 1.0
332, 1.0
333, 1.0
334, 1.0
335, 1.0
336, 1.0
337, 1.0
338, 1.0
339, 1.0
340, 1.0
341, 1.0
342, 1.0
343, 1.0
344, 1.0
345, 1.0
346, 1.0
347, 1.0
348, 1.0
349, 1.0
350, 1.0
351, 1.0
352, 1.0
353, 1.0
354, 1.0
355, 1.0
356, 1.0
357, 1.0
358, 1.0
359, 1.0
360, 1.0
361, 1.0
362, 1.0
363, 1.0
364, 1.0
365, 1.0
366, 1.0
367, 1.0
368, 1.0
369, 1.0
370, 1.0
371, 1.0
372, 1.0
373, 1.0
374, 1.0
375, 1.0
376, 1.0
377, 1.0
378, 1.0
379, 1.0
380, 1.0
381, 1.0
382, 1.0
383, 1.0
384, 1.0
385, 1.0
386, 1.0
387, 1.0
388, 1.0
389, 1.0
390, 1.0
391, 1.0
392, 1.0
393, 1.0
394, 1.0
395, 1.0
396, 1.0
397, 1.0
398, 1.0
399, 1.0
400, 1.0
401, 1.0
402, 1.0
403, 1.0
404, 1.0
405, 1.0
406, 1.0
407, 1.0
408, 1.0
409, 1.0
410, 1.0
411, 1.0
412, 1.0
413, 1.0
414, 1.0
415, 1.0
416, 1.0
417, 1.0
418, 1.0
419, 1.0
420, 1.0
421, 1.0
422, 1.0
423, 1.0
424, 1.0
425, 1.0
426, 1.0
427, 1.0
428, 1.0
429, 1.0
430, 1.0
431, 1.0
432, 1.0
433, 1.0
434, 1.0
435, 1.0
436, 1.0
437, 1.0
438, 1.0
439, 1.0
440, 1.0
441, 1.0
442, 1.0
443, 1.0
444, 1.0
445, 1.0
446, 1.0
447, 1.0
448, 1.0
449, 1.0
450, 1.0
451, 1.0
452, 1.0
453, 1.0
454, 1.0
455, 1.0
456, 1.0
457, 1.0
458, 1.0
459, 1.0
460, 1.0
461, 1.0
462, 1.0
463, 1.0
464, 1.0
465, 1.0
466, 1.0
467, 1.0
468, 1.0
469, 1.0
470, 1.0
471, 1.0
472, 1.0
473, 1.0
474, 1.0
475, 1.0
476, 1.0
477, 1.0
478, 1.0
479, 1.0
480, 1.0
481, 1.0
482, 1.0
483, 1.0
484, 1.0
485, 1.0
486, 1.0
487, 1.0
488, 1.0
489, 1.0
490, 1.0
491, 1.0
492, 1.0
493, 1.0
494, 1.0
495, 1.0
496, 1.0
497, 1.0
498, 1.0
499, 1.0
500, 1.0
501, 1.0
502, 1.0
503, 1.0
504, 1.0
505, 1.0
506, 1.0
507, 1.0
508, 1.0
509, 1.0
510, 1.0
511, 1.0
512, 1.0
513, 1.0
514, 1.0
515, 1.0
516, 1.0
517, 1.0
518, 1.0
519, 1.0
520, 1.0
521, 1.0
522, 1.0
523, 1.0
524, 1.0
525, 1.0
526, 1.0
527, 1.0
528, 1.0
529, 1.0
530, 1.0
531, 1.0
532, 1.0
533, 1.0
534, 1.0
535, 1.0
536, 1.0
537, 1.0
538, 1.0
539, 1.0
540, 1.0
541, 1.0
542, 1.0
543, 1.0
544, 1.0
545, 1.0
546, 1.0
547, 1.0
548, 1.0
549, 1.0
550, 1.0
551, 1.0
552, 1.0
553, 1.0
554, 1.0
555, 1.0
556, 1.0
557, 1.0
558, 1.0
559, 1.0
560, 1.0
561, 1.0
562, 1.0
563, 1.0
564, 1.0
565, 1.0
566, 1.0
567, 1.0
568, 1.0
569, 1.0
570, 1.0
571, 1.0
572, 1.0
573, 1.0
574, 1.0
575, 1.0
576, 1.0
577, 1.0
578, 1.0
579, 1.0
580, 1.0
581, 1.0
582, 1.0
583, 1.0
584, 1.0
585, 1.0
586, 1.0
587, 1.0
588, 1.0
589, 1.0
590, 1.0
591, 1.0
592, 1.0
593, 1.0
594, 1.0
595, 1.0
596, 1.0
597, 1.0
598, 1.0
599, 1.0
600, 1.0
601, 1.0
602, 1.0
603, 1.0
604, 1.0
605, 1.0
606, 1.0
607, 1.0
608, 1.0
609, 1.0
610, 1.0
611, 1.0
612, 1.0
613, 1.0
614, 1.0
615, 1.0
616, 1.0
617, 1.0
618, 1.0
619, 1.0
620, 1.0
621, 1.0
622, 1.0
623, 1.0
624, 1.0
625, 1.0
626, 1.0
627, 1.0
628, 1.0
629, 1.0
630, 1.0
631, 1.0
632, 1.0
633, 1.0
634, 1.0
635, 1.0
636, 1.0
637, 1.0
638, 1.0
639, 1.0
640, 1.0
641, 1.0
642, 1.0
643, 1.0
644, 1.0
645, 1.0
646, 1.0
647, 1.0
648, 1.0
649, 1.0
650, 1.0
651, 1.0
652, 1.0
653, 1.0
654, 1.0
655, 1.0
656, 1.0
657, 1.0
658, 1.0
659, 1.0
660, 1.0
661, 1.0
662, 1.0
663, 1.0
664, 1.0
665, 1.0
666, 1.0
667, 1.0
668, 1.0
669, 1.0
670, 1.0
671, 1.0
672, 1.0
673, 1.0
674, 1.0
675, 1.0
676, 1.0
677, 1.0
678, 1.0
679, 1.0
680, 1.0
681, 1.0
682, 1.0
683, 1.0
684, 1.0
685, 1.0
686, 1.0
687, 1.0
688, 1.0
689, 1.0
690, 1.0
691, 1.0
692, 1.0
693, 1.0
694, 1.0
695, 1.0
696, 1.0
697, 1.0
698, 1.0
699, 1.0
700, 1.0
701, 1.0
702, 1.0
703, 1.0
704, 1.0
705, 1.0
706, 1.0
707, 1.0
708, 1.0
709, 1.0
710, 1.0
711, 1.0
712, 1.0
713, 1.0
714, 1.0
715, 1.0
716, 1.0
717, 1.0
718, 1.0
719, 1.0
720, 1.0
721, 1.0
722, 1.0
723, 1.0
724, 1.0
725, 1.0
726, 1.0
727, 1.0
728, 1.0
729, 1.0
730, 1.0
731, 1.0
732, 1.0
733, 1.0
734, 1.0
735, 1.0
736, 1.0
737, 1.0
738, 1.0
739, 1.0
740, 1.0
741, 1.0
742, 1.0
743, 1.0
744, 1.0
745, 1.0
746, 1.0
747, 1.0
748, 1.0
749, 1.0
750, 1.0
751, 1.0
752, 1.0
753, 1.0
754, 1.0
755, 1.0
756, 1.0
757, 1.0
758, 1.0
759, 1.0
760, 1.0
761, 1.0
762, 1.0
763, 1.0
764, 1.0
765, 1.0
766, 1.0
767, 1.0
768, 1.0
769, 1.0
770, 1.0
771, 1.0
772, 1.0
773, 1.0
774, 1.0
775, 1.0
776, 1.0
777, 1.0
778, 1.0
779, 1.0
780, 1.0
781, 1.0
782, 1.0
783, 1.0
784, 1.0
785, 1.0
786, 1.0
787, 1.0
788, 1.0
789, 1.0
790, 1.0
791, 1.0
792, 1.0
793, 1.0
794, 1.0
795, 1.0
796, 1.0
797, 1.0
798, 1.0
799, 1.0
800, 1.0
801, 1.0
802, 1.0
803, 1.0
804, 1.0
805, 1.0
806, 1.0
807, 1.0
808, 1.0
809, 1.0
810, 1.0
811, 1.0
812, 1.0
813, 1.0
814, 1.0
815, 1.0
816, 1.0
817, 1.0
818, 1.0
819, 1.0
820, 1.0
821, 1.0
822, 1.0
823, 1.0
824, 1.0
825, 1.0
826, 1.0
827, 1.0
828, 1.0
829, 1.0
830, 1.0
831, 1.0
832, 1.0
833, 1.0
834, 1.0
835, 1.0
836, 1.0
837, 1.0
838, 1.0
839, 1.0
840, 1.0
841, 1.0
842, 1.0
843, 1.0
844, 1.0
845, 1.0
846, 1.0
847, 1.0
848, 1.0
849, 1.0
850, 1.0
851, 1.0
852, 1.0
853, 1.0
854, 1.0
855, 1.0
856, 1.0
857, 1.0
858, 1.0
859, 1.0
860, 1.0
861, 1.0
862, 1.0
863, 1.0
864, 1.0
865, 1.0
866, 1.0
867, 1.0
868, 1.0
869, 1.0
870, 1.0
871, 1.0
872, 1.0
873, 1.0
874, 1.0
875, 1.0
876, 1.0
877, 1.0
878, 1.0
879, 1.0
880, 1.0
881, 1.0
882, 1.0
883, 1.0
884, 1.0
885, 1.0
886, 1.0
887, 1.0
888, 1.0
889, 1.0
890, 1.0
891, 1.0
892, 1.0
893, 1.0
894, 1.0
895, 1.0
896, 1.0
897, 1.0
898, 1.0
899, 1.0
900, 1.0
901, 1.0
902, 1.0
903, 1.0
904, 1.0
905, 1.0
906, 1.0
907, 1.0
908, 1.0
909, 1.0
910, 1.0
911, 1.0
912, 1.0
913, 1.0
914, 1.0
915, 1.0
916, 1.0
917, 1.0
918, 1.0
919, 1.0
920, 1.0
921, 1.0
922, 1.0
923, 1.0
924, 1.0
925, 1.0
926, 1.0
927, 1.0
928, 1.0
929, 1.0
930, 1.0
931, 1.0
932, 1.0
933, 1.0
934, 1.0
935, 1.0
936, 1.0
937, 1.0
938, 1.0
939, 1.0
940, 1.0
941, 1.0
942, 1.0
943, 1.0
944, 1.0
945, 1.0
946, 1.0
947, 1.0
948, 1.0
949, 1.0
950, 1.0
951, 1.0
952, 1.0
953, 1.0
954, 1.0
955, 1.0
956, 1.0
957, 1.0
958, 1.0
959, 1.0
960, 1.0
961, 1.0
962, 1.0
963, 1.0
964, 1.0
965, 1.0
966, 1.0
967, 1.0
968, 1.0
969, 1.0
970, 1.0
971, 1.0
972, 1.0
973, 1.0
974, 1.0
975, 1.0
976, 1.0
977, 1.0
978, 1.0
979, 1.0
980, 1.0
981, 1.0
982, 1.0
983, 1.0
984, 1.0
985, 1.0
986, 1.0
987, 1.0
988, 1.0
989, 1.0
990, 1.0
991, 1.0
992, 1.0
993, 1.0
994, 1.0
995, 1.0
996, 1.0
997, 1.0
998, 1.0
999, 1.0
1000, 1.0
1001, 1.0
1002, 1.0
1003, 1.0
1004, 1.0
1005, 1.0
1006, 1.0
1007, 1.0
1008, 1.0
1009, 1.0
1010, 1.0
1011, 1.0
1012, 1.0
1013, 1.0
1014, 1.0
1015, 1.0
1016, 1.0
1017, 1.0
1018, 1.0
1019, 1.0
1020, 1.0
1021, 1.0
1022, 1.0
1023, 1.0
1024, 1.0
1025, 1.0
1026, 1.0
1027, 1.0
1028, 1.0
1029, 1.0
1030, 1.0
1031, 1.0
1032, 1.0
1033, 1.0
1034, 1.0
1035, 1.0
1036, 1.0
1037, 1.0
1038, 1.0
1039, 1.0
1040, 1.0
1041, 1.0
1042, 1.0
1043, 1.0
1044, 1.0
1045, 1.0
1046, 1.0
1047, 1.0
1048, 1.0
1049, 1.0
1050, 1.0
1051, 1.0
1052, 1.0
1053, 1.0
1054, 1.0
1055, 1.0
1056, 1.0
1057, 1.0
1058, 1.0
1059, 1.0
1060, 1.0
1061, 1.0
1062, 1.0
1063, 1.0
1064, 1.0
1065, 1.0
1066, 1.0
1067, 1.0
1068, 1.0
1069, 1.0
1070, 1.0
1071, 1.0
1072, 1.0
1073, 1.0
1074, 1.0
1075, 1.0
1076, 1.0
1077, 1.0
1078, 1.0
1079, 1.0
1080, 1.0
1081, 1.0
1082, 1.0
1083, 1.0
1084, 1.0
1085, 1.0
1086, 1.0
1087, 1.0
1088, 1.0
1089, 1.0
1090, 1.0
1091, 1.0
1092, 1.0
1093, 1.0
1094, 1.0
1095, 1.0
1096, 1.0
1097, 1.0
1098, 1.0
1099, 1.0
1100, 1.0
1101, 1.0
1102, 1.0
1103, 1.0
1104, 1.0
1105, 1.0
1106, 1.0
1107, 1.0
1108, 1.0
1109, 1.0
1110, 1.0
1111, 1.0
1112, 1.0
1113, 1.0
1114, 1.0
1115, 1.0
1116, 1.0
1117, 1.0
1118, 1.0
1119, 1.0
1120, 1.0
1121, 1.0
1122, 1.0
1123, 1.0
1124, 1.0
1125, 1.0
1126, 1.0
1127, 1.0
1128, 1.0
1129, 1.0
1130, 1.0
1131, 1.0
1132, 1.0
1133, 1.0
1134, 1.0
1135, 1.0
1136, 1.0
1137, 1.0
1138, 1.0
1139, 1.0
1140, 1.0
1141, 1.0
1142, 1.0
1143, 1.0
1144, 1.0
1145, 1.0
1146, 1.0
1147, 1.0
1148, 1.0
1149, 1.0
1150, 1.0
1151, 1.0
1152, 1.0
1153, 1.0
1154, 1.0
1155, 1.0
1156, 1.0
1157, 1.0
1158, 1.0
1159, 1.0
1160, 1.0
1161, 1.0
1162, 1.0
1163, 1.0
1164, 1.0
1165, 1.0
1166, 1.0
1167, 1.0
1168, 1.0
1169, 1.0
1170, 1.0
1171, 1.0
1172, 1.0
1173, 1.0
1174, 1.0
1175, 1.0
1176, 1.0
1177, 1.0
1178, 1.0
1179, 1.0
1180, 1.0
1181, 1.0
1182, 1.0
1183, 1.0
1184, 1.0
1185, 1.0
1186, 1.0
1187, 1.0
1188, 1.0
1189, 1.0
1190, 1.0
1191, 1.0
1192, 1.0
1193, 1.0
1194, 1.0
1195, 1.0
1196, 1.0
1197, 1.0
1198, 1.0
1199, 1.0
1200, 1.0
1201, 1.0
1202, 1.0
1203, 1.0
1204, 1.0
1205, 1.0
1206, 1.0
1207, 1.0
1208, 1.0
1209, 1.0
1210, 1.0
1211, 1.0
1212, 1.0
1213, 1.0
1214, 1.0
1215, 1.0
1216, 1.0
1217, 1.0
1218, 1.0
1219, 1.0
1220, 1.0
1221, 1.0
1222, 1.0
1223, 1.0
1224, 1.0
1225, 1.0
1226, 1.0
1227, 1.0
1228, 1.0
1229, 1.0
1230, 1.0
1231, 1.0
1232, 1.0
1233, 1.0
1234, 1.0
1235, 1.0
1236, 1.0
1237, 1.0
1238, 1.0
1239, 1.0
1240, 1.0
1241, 1.0
1242, 1.0
1243, 1.0
1244, 1.0
1245, 1.0
1246, 1.0
1247, 1.0
1248, 1.0
1249, 1.0
1250, 1.0
1251, 1.0
1252, 1.0
1253, 1.0
1254, 1.0
1255, 1.0
1256, 1.0
1257, 1.0
1258, 1.0
1259, 1.0
1260, 1.0
1261, 1.0
1262, 1.0
1263, 1.0
1264, 1.0
1265, 1.0
1266, 1.0
1267, 1.0
1268, 1.0
1269, 1.0
1270, 1.0
1271, 1.0
1272, 1.0
1273, 1.0
1274, 1.0
1275, 1.0
1276, 1.0
1277, 1.0
1278, 1.0
1279, 1.0
1280, 1.0
1281, 1.0
1282, 1.0
1283, 1.0
1284, 1.0
1285, 1.0
1286, 1.0
1287, 1.0
1288, 1.0
1289, 1.0
1290, 1.0
1291, 1.0
1292, 1.0
1293, 1.0
1294, 1.0
1295, 1.0
1296, 1.0
1297, 1.0
1298, 1.0
1299, 1.0
1300, 1.0
1301, 1.0
1302, 1.0
1303, 1.0
1304, 1.0
1305, 1.0
1306, 1.0
1307, 1.0
1308, 1.0
1309, 1.0
1310, 1.0
1311, 1.0
1312, 1.0
1313, 1.0
1314, 1.0
1315, 1.0
1316, 1.0
1317, 1.0
1318, 1.0
1319, 1.0
1320, 1.0
1321, 1.0
1322, 1.0
1323, 1.0
1324, 1.0
1325, 1.0
1326, 1.0
1327, 1.0
1328, 1.0
1329, 1.0
1330, 1.0
1331, 1.0
1332, 1.0
1333, 1.0
1334, 1.0
1335, 1.0
1336, 1.0
1337, 1.0
1338, 1.0
1339, 1.0
1340, 1.0
1341, 1.0
1342, 1.0
1343, 1.0
1344, 1.0
1345, 1.0
1346, 1.0
1347, 1.0
1348, 1.0
1349, 1.0
1350, 1.0
1351, 1.0
1352, 1.0
1353, 1.0
1354, 1.0
1355, 1.0
1356, 1.0
1357, 1.0
1358, 1.0
1359, 1.0
1360, 1.0
1361, 1.0
1362, 1.0
1363, 1.0
1364, 1.0
1365, 1.0
1366, 1.0
1367, 1.0
1368, 1.0
1369, 1.0
1370, 1.0
1371, 1.0
1372, 1.0
1373, 1.0
1374, 1.0
1375, 1.0
1376, 1.0
1377, 1.0
1378, 1.0
1379, 1.0
1380, 1.0
1381, 1.0
1382, 1.0
1383, 1.0
1384, 1.0
1385, 1.0
1386, 1.0
1387, 1.0
1388, 1.0
1389, 1.0
1390, 1.0
1391, 1.0
1392, 1.0
1393, 1.0
1394, 1.0
1395, 1.0
1396, 1.0
1397, 1.0
1398, 1.0
1399, 1.0
1400, 1.0
1401, 1.0
1402, 1.0
1403, 1.0
1404, 1.0
1405, 1.0
1406, 1.0
1407, 1.0
1408, 1.0
1409, 1.0
1410, 1.0
1411, 1.0
1412, 1.0
1413, 1.0
1414, 1.0
1415, 1.0
1416, 1.0
1417, 1.0
1418, 1.0
1419, 1.0
1420, 1.0
1421, 1.0
1422, 1.0
1423, 1.0
1424, 1.0
1425, 1.0
1426, 1.0
1427, 1.0
1428, 1.0
1429, 1.0
1430, 1.0
1431, 1.0
1432, 1.0
1433, 1.0
1434, 1.0
1435, 1.0
1436, 1.0
1437, 1.0
1438, 1.0
1439, 1.0
1440, 1.0
1441, 1.0
1442, 1.0
1443, 1.0
1444, 1.0
1445, 1.0
1446, 1.0
1447, 1.0
1448, 1.0
1449, 1.0
1450, 1.0
1451, 1.0
1452, 1.0
1453, 1.0
1454, 1.0
1455, 1.0
1456, 1.0
1457, 1.0
1458, 1.0
1459, 1.0
1460, 1.0
1461, 1.0
1462, 1.0
1463, 1.0
1464, 1.0
1465, 1.0
1466, 1.0
1467, 1.0
1468, 1.0
1469, 1.0
1470, 1.0
1471, 1.0
1472, 1.0
1473, 1.0
1474, 1.0
1475, 1.0
1476, 1.0
1477, 1.0
1478, 1.0
1479, 1.0
1480, 1.0
1481, 1.0
1482, 1.0
1483, 1.0
1484, 1.0
1485, 1.0
1486, 1.0
1487, 1.0
1488, 1.0
1489, 1.0
1490, 1.0
1491, 1.0
1492, 1.0
1493, 1.0
1494, 1.0
1495, 1.0
1496, 1.0
1497, 1.0
1498, 1.0
1499, 1.0
1500, 1.0
1501, 1.0
1502, 1.0
1503, 1.0
1504, 1.0
1505, 1.0
1506, 1.0
1507, 1.0
1508, 1.0
1509, 1.0
1510, 1.0
1511, 1.0
1512, 1.0
1513, 1.0
1514, 1.0
1515, 1.0
1516, 1.0
1517, 1.0
1518, 1.0
1519, 1.0
1520, 1.0
1521, 1.0
1522, 1.0
1523, 1.0
1524, 1.0
1525, 1.0
1526, 1.0
1527, 1.0
1528, 1.0
1529, 1.0
1530, 1.0
1531, 1.0
1532, 1.0
1533, 1.0
1534, 1.0
1535, 1.0
1536, 1.0
1537, 1.0
1538, 1.0
1539, 1.0
1540, 1.0
1541, 1.0
1542, 1.0
1543, 1.0
1544, 1.0
1545, 1.0
1546, 1.0
1547, 1.0
1548, 1.0
1549, 1.0
1550, 1.0
1551, 1.0
1552, 1.0
1553, 1.0
1554, 1.0
1555, 1.0
1556, 1.0
1557, 1.0
1558, 1.0
1559, 1.0
1560, 1.0
1561, 1.0
1562, 1.0
1563, 1.0
1564, 1.0
1565, 1.0
1566, 1.0
1567, 1.0
1568, 1.0
1569, 1.0
1570, 1.0
1571, 1.0
1572, 1.0
1573, 1.0
1574, 1.0
1575, 1.0
1576, 1.0
1577, 1.0
1578, 1.0
1579, 1.0
1580, 1.0
1581, 1.0
1582, 1.0
1583, 1.0
1584, 1.0
1585, 1.0
1586, 1.0
1587, 1.0
1588, 1.0
1589, 1.0
1590, 1.0
1591, 1.0
1592, 1.0
1593, 1.0
1594, 1.0
1595, 1.0
1596, 1.0
1597, 1.0
1598, 1.0
1599, 1.0
1600, 1.0
1601, 1.0
1602, 1.0
1603, 1.0
1604, 1.0
1605, 1.0
1606, 1.0
1607, 1.0
1608, 1.0
1609, 1.0
1610, 1.0
1611, 1.0
1612, 1.0
1613, 1.0
1614, 1.0
1615, 1.0
1616, 1.0
1617, 1.0
1618, 1.0
1619, 1.0
1620, 1.0
1621, 1.0
1622, 1.0
1623, 1.0
1624, 1.0
1625, 1.0
1626, 1.0
1627, 1.0
1628, 1.0
1629, 1.0
1630, 1.0
1631, 1.0
1632, 1.0
1633, 1.0
1634, 1.0
1635, 1.0
1636, 1.0
1637, 1.0
1638, 1.0
1639, 1.0
1640, 1.0
1641, 1.0
1642, 1.0
1643, 1.0
1644, 1.0
1645, 1.0
1646, 1.0
1647, 1.0
1648, 1.0
1649, 1.0
1650, 1.0
1651, 1.0
1652, 1.0
1653, 1.0
1654, 1.0
1655, 1.0
1656, 1.0
1657, 1.0
1658, 1.0
1659, 1.0
1660, 1.0
1661, 1.0
1662, 1.0
1663, 1.0
1664, 1.0
1665, 1.0
1666, 1.0
1667, 1.0
1668, 1.0
1669, 1.0
1670, 1.0
1671, 1.0
1672, 1.0
1673, 1.0
1674, 1.0
1675, 1.0
1676, 1.0
1677, 1.0
1678, 1.0
1679, 1.0
1680, 1.0
1681, 1.0
1682, 1.0
1683, 1.0
1684, 1.0
1685, 1.0
1686, 1.0
1687, 1.0
1688, 1.0
1689, 1.0
1690, 1.0
1691, 1.0
1692, 1.0
1693, 1.0
1694, 1.0
1695, 1.0
1696, 1.0
1697, 1.0
1698, 1.0
1699, 1.0
1700, 1.0
1701, 1.0
1702, 1.0
1703, 1.0
1704, 1.0
1705, 1.0
1706, 1.0
1707, 1.0
1708, 1.0
1709, 1.0
1710, 1.0
1711, 1.0
1712, 1.0
1713, 1.0
1714, 1.0
1715, 1.0
1716, 1.0
1717, 1.0
1718, 1.0
1719, 1.0
1720, 1.0
1721, 1.0
1722, 1.0
1723, 1.0
1724, 1.0
1725, 1.0
1726, 1.0
1727, 1.0
1728, 1.0
1729, 1.0
1730, 1.0
1731, 1.0
1732, 1.0
1733, 1.0
1734, 1.0
1735, 1.0
1736, 1.0
1737, 1.0
1738, 1.0
1739, 1.0
1740, 1.0
1741, 1.0
1742, 1.0
1743, 1.0
1744, 1.0
1745, 1.0
1746, 1.0
1747, 1.0
1748, 1.0
1749, 1.0
1750, 1.0
1751, 1.0
1752, 1.0
1753, 1.0
1754, 1.0
1755, 1.0
1756, 1.0
1757, 1.0
1758, 1.0
1759, 1.0
1760, 1.0
1761, 1.0
1762, 1.0
1763, 1.0
1764, 1.0
1765, 1.0
1766, 1.0
1767, 1.0
1768, 1.0
1769, 1.0
1770, 1.0
1771, 1.0
1772, 1.0
1773, 1.0
1774, 1.0
1775, 1.0
1776, 1.0
1777, 1.0
1778, 1.0
1779, 1.0
1780, 1.0
1781, 1.0
1782, 1.0
1783, 1.0
1784, 1.0
1785, 1.0
1786, 1.0
1787, 1.0
1788, 1.0
1789, 1.0
1790, 1.0
1791, 1.0
1792, 1.0
1793, 1.0
1794, 1.0
1795, 1.0
1796, 1.0
1797, 1.0
1798, 1.0
1799, 1.0
1800, 1.0
1801, 1.0
1802, 1.0
1803, 1.0
1804, 1.0
1805, 1.0
1806, 1.0
1807, 1.0
1808, 1.0
1809, 1.0
1810, 1.0
1811, 1.0
1812, 1.0
1813, 1.0
1814, 1.0
1815, 1.0
1816, 1.0
1817, 1.0
1818, 1.0
1819, 1.0
1820, 1.0
1821, 1.0
1822, 1.0
1823, 1.0
1824, 1.0
1825, 1.0
1826, 1.0
1827, 1.0
1828, 1.0
1829, 1.0
1830, 1.0
1831, 1.0
1832, 1.0
1833, 1.0
1834, 1.0
1835, 1.0
1836, 1.0
1837, 1.0
1838, 1.0
1839, 1.0
1840, 1.0
1841, 1.0
1842, 1.0
1843, 1.0
1844, 1.0
1845, 1.0
1846, 1.0
1847, 1.0
1848, 1.0
1849, 1.0
1850, 1.0
1851, 1.0
1852, 1.0
1853, 1.0
1854, 1.0
1855, 1.0
1856, 1.0
1857, 1.0
1858, 1.0
1859, 1.0
1860, 1.0
1861, 1.0
1862, 1.0
1863, 1.0
1864, 1.0
1865, 1.0
1866, 1.0
1867, 1.0
1868, 1.0
1869, 1.0
1870, 1.0
1871, 1.0
1872, 1.0
1873, 1.0
1874, 1.0
1875, 1.0
1876, 1.0
1877, 1.0
1878, 1.0
1879, 1.0
1880, 1.0
1881, 1.0
1882, 1.0
1883, 1.0
1884, 1.0
1885, 1.0
1886, 1.0
1887, 1.0
1888, 1.0
1889, 1.0
1890, 1.0
1891, 1.0
1892, 1.0
1893, 1.0
1894, 1.0
1895, 1.0
1896, 1.0
1897, 1.0
1898, 1.0
1899, 1.0
1900, 1.0
1901, 1.0
1902, 1.0
1903, 1.0
1904, 1.0
1905, 1.0
1906, 1.0
1907, 1.0
1908, 1.0
1909, 1.0
1910, 1.0
1911, 1.0
1912, 1.0
1913, 1.0
1914, 1.0
1915, 1.0
1916, 1.0
1917, 1.0
1918, 1.0
1919, 1.0
1920, 1.0
1921, 1.0
1922, 1.0
1923, 1.0
1924, 1.0
1925, 1.0
1926, 1.0
1927, 1.0
1928, 1.0
1929, 1.0
1930, 1.0
1931, 1.0
1932, 1.0
1933, 1.0
1934, 1.0
1935, 1.0
1936, 1.0
1937, 1.0
1938, 1.0
1939, 1.0
1940, 1.0
1941, 1.0
1942, 1.0
1943, 1.0
1944, 1.0
1945, 1.0
1946, 1.0
1947, 1.0
1948, 1.0
1949, 1.0
1950, 1.0
1951, 1.0
1952, 1.0
1953, 1.0
1954, 1.0
1955, 1.0
1956, 1.0
1957, 1.0
1958, 1.0
1959, 1.0
1960, 1.0
1961, 1.0
1962, 1.0
1963, 1.0
1964, 1.0
1965, 1.0
1966, 1.0
1967, 1.0
1968, 1.0
1969, 1.0
1970, 1.0
1971, 1.0
1972, 1.0
1973, 1.0
1974, 1.0
1975, 1.0
1976, 1.0
1977, 1.0
1978, 1.0
1979, 1.0
1980, 1.0
1981, 1.0
1982, 1.0
1983, 1.0
1984, 1.0
1985, 1.0
1986, 1.0
1987, 1.0
1988, 1.0
1989, 1.0
1990, 1.0
1991, 1.0
1992, 1.0
1993, 1.0
1994, 1.0
1995, 1.0
1996, 1.0
1997, 1.0
1998, 1.0
1999, 1.0
2000, 1.0
2001, 1.0
2002, 1.0
2003, 1.0
2004, 1.0
2005, 1.0
2006, 1.0
2007, 1.0
2008, 1.0
2009, 1.0
2010, 1.0
2011, 1.0
2012, 1.0
2013, 1.0
2014, 1.0
2015, 1.0
2016, 1.0
2017, 1.0
2018, 1.0
2019, 1.0
2020, 1.0
2021, 1.0
2022, 1.0
2023, 1.0
2024, 1.0
2025, 1.0
2026, 1.0
2027, 1.0
2028, 1.0
2029, 1.0
2030, 1.0
2031, 1.0
2032, 1.0
2033, 1.0
2034, 1.0
2035, 1.0
2036, 1.0
2037, 1.0
2038, 1.0
2039, 1.0
2040, 1.0
2041, 1.0
2042, 1.0
2043, 1.0
2044, 1.0
2045, 1.0
2046, 1.0
2047, 1.0
2048, 1.0
2049, 1.0
2050, 1.0
2051, 1.0
2052, 1.0
2053, 1.0
2054, 1.0
2055, 1.0
2056, 1.0
2057, 1.0
2058, 1.0
2059, 1.0
2060, 1.0
2061, 1.0
2062, 1.0
2063, 1.0
2064, 1.0
2065, 1.0
2066, 1.0
2067, 1.0
2068, 1.0
2069, 1.0
2070, 1.0
2071, 1.0
2072, 1.0
2073, 1.0
2074, 1.0
2075, 1.0
2076, 1.0
2077, 1.0
2078, 1.0
2079, 1.0
2080, 1.0
2081, 1.0
2082, 1.0
2083, 1.0
2084, 1.0
2085, 1.0
2086, 1.0
2087, 1.0
2088, 1.0
2089, 1.0
2090, 1.0
2091, 1.0
2092, 1.0
2093, 1.0
2094, 1.0
2095, 1.0
2096, 1.0
2097, 1.0
2098, 1.0
2099, 1.0
2100, 1.0
2101, 1.0
2102, 1.0
2103, 1.0
2104, 1.0
2105, 1.0
2106, 1.0
2107, 1.0
2108, 1.0
2109, 1.0
2110, 1.0
2111, 1.0
2112, 1.0
2113, 1.0
2114, 1.0
2115, 1.0
2116, 1.0
2117, 1.0
2118, 1.0
2119, 1.0
2120, 1.0
2121, 1.0
2122, 1.0
2123, 1.0
2124, 1.0
2125, 1.0
2126, 1.0
2127, 1.0
2128, 1.0
2129, 1.0
2130, 1.0
2131, 1.0
2132, 1.0
2133, 1.0
2134, 1.0
2135, 1.0
2136, 1.0
2137, 1.0
2138, 1.0
2139, 1.0
2140, 1.0
2141, 1.0
2142, 1.0
2143, 1.0
2144, 1.0
2145, 1.0
2146, 1.0
2147, 1.0
2148, 1.0
2149, 1.0
2150, 1.0
2151, 1.0
2152, 1.0
2153, 1.0
2154, 1.0
2155, 1.0
2156, 1.0
2157, 1.0
2158, 1.0
2159, 1.0
2160, 1.0
2161, 1.0
2162, 1.0
2163, 1.0
2164, 1.0
2165, 1.0
2166, 1.0
2167, 1.0
2168, 1.0
2169, 1.0
2170, 1.0
2171, 1.0
2172, 1.0
2173, 1.0
2174, 1.0
2175, 1.0
2176, 1.0
2177, 1.0
2178, 1.0
2179, 1.0
2180, 1.0
2181, 1.0
2182, 1.0
2183, 1.0
2184, 1.0
2185, 1.0
2186, 1.0
2187, 1.0
2188, 1.0
2189, 1.0
2190, 1.0
2191, 1.0
2192, 1.0
2193, 1.0
2194, 1.0
2195, 1.0
2196, 1.0
2197, 1.0
2198, 1.0
2199, 1.0
2200, 1.0
2201, 1.0
2202, 1.0
2203, 1.0
2204, 1.0
2205, 1.0
2206, 1.0
2207, 1.0
2208, 1.0
2209, 1.0
2210, 1.0
2211, 1.0
2212, 1.0
2213, 1.0
2214, 1.0
2215, 1.0
2216, 1.0
2217, 1.0
2218, 1.0
2219, 1.0
2220, 1.0
2221, 1.0
2222, 1.0
2223, 1.0
2224, 1.0
2225, 1.0
2226, 1.0
2227, 1.0
2228, 1.0
2229, 1.0
2230, 1.0
2231, 1.0
2232, 1.0
2233, 1.0
2234, 1.0
2235, 1.0
2236, 1.0
2237, 1.0
2238, 1.0
2239, 1.0
2240, 1.0
2241, 1.0
2242, 1.0
2243, 1.0
2244, 1.0
2245, 1.0
2246, 1.0
2247, 1.0
2248, 1.0
2249, 1.0
2250, 1.0
2251, 1.0
2252, 1.0
2253, 1.0
2254, 1.0
2255, 1.0
2256, 1.0
2257, 1.0
2258, 1.0
2259, 1.0
2260, 1.0
2261, 1.0
2262, 1.0
2263, 1.0
2264, 1.0
2265, 1.0
2266, 1.0
2267, 1.0
2268, 1.0
2269, 1.0
2270, 1.0
2271, 1.0
2272, 1.0
2273, 1.0
2274, 1.0
2275, 1.0
2276, 1.0
2277, 1.0
2278, 1.0
2279, 1.0
2280, 1.0
2281, 1.0
2282, 1.0
2283, 1.0
2284, 1.0
2285, 1.0
2286, 1.0
2287, 1.0
2288, 1.0
2289, 1.0
2290, 1.0
2291, 1.0
2292, 1.0
2293, 1.0
2294, 1.0
2295, 1.0
2296, 1.0
2297, 1.0
2298, 1.0
2299, 1.0
2300, 1.0
2301, 1.0
2302, 1.0
2303, 1.0
2304, 1.0
2305, 1.0
2306, 1.0
2307, 1.0
2308, 1.0
2309, 1.0
2310, 1.0
2311, 1.0
2312, 1.0
2313, 1.0
2314, 1.0
2315, 1.0
2316, 1.0
2317, 1.0
2318, 1.0
2319, 1.0
2320, 1.0
2321, 1.0
2322, 1.0
2323, 1.0
2324, 1.0
2325, 1.0
2326, 1.0
2327, 1.0
2328, 1.0
2329, 1.0
2330, 1.0
2331, 1.0
2332, 1.0
2333, 1.0
2334, 1.0
2335, 1.0
2336, 1.0
2337, 1.0
2338, 1.0
2339, 1.0
2340, 1.0
2341, 1.0
2342, 1.0
2343, 1.0
2344, 1.0
2345, 1.0
2346, 1.0
2347, 1.0
2348, 1.0
2349, 1.0
2350, 1.0
2351, 1.0
2352, 1.0
2353, 1.0
2354, 1.0
2355, 1.0
2356, 1.0
2357, 1.0
2358, 1.0
2359, 1.0
2360, 1.0
2361, 1.0
2362, 1.0
2363, 1.0
2364, 1.0
2365, 1.0
2366, 1.0
2367, 1.0
2368, 1.0
2369, 1.0
2370, 1.0
2371, 1.0
2372, 1.0
2373, 1.0
2374, 1.0
2375, 1.0
2376, 1.0
2377, 1.0
2378, 1.0
2379, 1.0
2380, 1.0
2381, 1.0
2382, 1.0
2383, 1.0
2384, 1.0
2385, 1.0
2386, 1.0
2387, 1.0
2388, 1.0
2389, 1.0
2390, 1.0
2391, 1.0
2392, 1.0
2393, 1.0
2394, 1.0
2395, 1.0
2396, 1.0
2397, 1.0
2398, 1.0
2399, 1.0
2400, 1.0


==> figures/precision-cb.csv <==
index, value
0, 1.0
1, 1.0
2, 1.0
3, 1.0
4, 1.0
5, 1.0
6, 1.0
7, 1.0
8, 1.0
9, 1.0
10, 1.0
11, 1.0
12, 1.0
13, 1.0
14, 1.0
15, 1.0
16, 1.0
17, 1.0
18, 1.0
19, 1.0
20, 1.0
21, 1.0
22, 1.0
23, 1.0
24, 1.0
25, 1.0
26, 1.0
27, 1.0
28, 1.0
29, 1.0
30, 1.0
31, 1.0
32, 1.0
33, 1.0
34, 1.0
35, 1.0
36, 1.0
37, 1.0
38, 1.0
39, 1.0
40, 1.0
41, 1.0
42, 1.0
43, 1.0
44, 1.0
45, 1.0
46, 1.0
47, 1.0
48, 1.0
49, 1.0
50, 1.0
51, 1.0
52, 1.0
53, 1.0
54, 1.0
55, 1.0
56, 1.0
57, 1.0
58, 1.0
59, 1.0
60, 1.0
61, 1.0
62, 1.0
63, 1.0
64, 1.0
65, 1.0
66, 1.0
67, 1.0
68, 1.0
69, 1.0
70, 1.0
71, 1.0
72, 1.0
73, 1.0
74, 1.0
75, 1.0
76, 1.0
77, 1.0
78, 1.0
79, 1.0
80, 1.0
81, 1.0
82, 1.0
83, 1.0
84, 1.0
85, 1.0
86, 1.0
87, 1.0
88, 1.0
89, 1.0
90, 1.0
91, 1.0
92, 1.0
93, 1.0
94, 1.0
95, 1.0
96, 1.0
97, 1.0
98, 1.0
99, 1.0
100, 1.0
101, 1.0
102, 1.0
103, 1.0
104, 1.0
105, 1.0
106, 1.0
107, 1.0
108, 1.0
109, 1.0
110, 1.0
111, 1.0
112, 1.0
113, 1.0
114, 1.0
115, 1.0
116, 1.0
117, 1.0
118, 1.0
119, 1.0
120, 1.0
121, 1.0
122, 1.0
123, 1.0
124, 1.0
125, 1.0
126, 1.0
127, 1.0
128, 1.0
129, 1.0
130, 1.0
131, 1.0
132, 1.0
133, 1.0
134, 1.0
135, 1.0
136, 1.0
137, 1.0
138, 1.0
139, 1.0
140, 1.0
141, 1.0
142, 1.0
143, 1.0
144, 1.0
145, 1.0
146, 1.0
147, 1.0
148, 1.0
149, 1.0
150, 1.0
151, 1.0
152, 1.0
153, 1.0
154, 1.0
155, 1.0
156, 1.0
157, 1.0
158, 1.0
159, 1.0
160, 1.0
161, 1.0
162, 1.0
163, 1.0
164, 1.0
165, 1.0
166, 1.0
167, 1.0
168, 1.0
169, 1.0
170, 1.0
171, 1.0
172, 1.0
173, 1.0
174, 1.0
175, 1.0
176, 1.0
177, 1.0
178, 1.0
179, 1.0
180, 1.0
181, 1.0
182, 1.0
183, 1.0
184, 1.0
185, 1.0
186, 1.0
187, 1.0
188, 1.0
189, 1.0
190, 1.0
191, 1.0
192, 1.0
193, 1.0
194, 1.0
195, 1.0
196, 1.0
197, 1.0
198, 1.0
199, 1.0
200, 1.0
201, 1.0
202, 1.0
203, 1.0
204, 1.0
205, 1.0
206, 1.0
207, 1.0
208, 1.0
209, 1.0
210, 1.0
211, 1.0
212, 1.0
213, 1.0
214, 1.0
215, 1.0
216, 1.0
217, 1.0
218, 1.0
219, 1.0
220, 1.0
221, 1.0
222, 1.0
223, 1.0
224, 1.0
225, 1.0
226, 1.0
227, 1.0
228, 1.0
229, 1.0
230, 1.0
231, 1.0
232, 1.0
233, 1.0
234, 1.0
235, 1.0
236, 1.0
237, 1.0
238, 1.0
239, 1.0
240, 1.0
241, 1.0
242, 1.0
243, 1.0
244, 1.0
245, 1.0
246, 1.0
247, 1.0
248, 1.0
249, 1.0
250, 1.0
251, 1.0
252, 1.0
253, 1.0
254, 1.0
255, 1.0
256, 1.0
257, 1.0
258, 1.0
259, 1.0
260, 1.0
261, 1.0
262, 1.0
263, 1.0
264, 1.0
265, 1.0
266, 1.0
267, 1.0
268, 1.0
269, 1.0
270, 1.0
271, 1.0
272, 1.0
273, 1.0
274, 1.0
275, 1.0
276, 1.0
277, 1.0
278, 1.0
279, 1.0
280, 1.0
281, 1.0
282, 1.0
283, 1.0
284, 1.0
285, 1.0
286, 1.0
287, 1.0
288, 1.0
289, 1.0
290, 1.0
291, 1.0
292, 1.0
293, 1.0
294, 1.0
295, 1.0
296, 1.0
297, 1.0
298, 1.0
299, 1.0
300, 1.0
301, 1.0
302, 1.0
303, 1.0
304, 1.0
305, 1.0
306, 1.0
307, 1.0
308, 1.0
309, 1.0
310, 1.0
311, 1.0
312, 1.0
313, 1.0
314, 1.0
315, 1.0
316, 1.0
317, 1.0
318, 1.0
319, 1.0
320, 1.0
321, 1.0
322, 1.0
323, 1.0
324, 1.0
325, 1.0
326, 1.0
327, 1.0
328, 1.0
329, 1.0
330, 1.0
331, 1.0
332, 1.0
333, 1.0
334, 1.0
335, 1.0
336, 1.0
337, 1.0
338, 1.0
339, 1.0
340, 1.0
341, 1.0
342, 1.0
343, 1.0
344, 1.0
345, 1.0
346, 1.0
347, 1.0
348, 1.0
349, 1.0
350, 1.0
351, 1.0
352, 1.0
353, 1.0
354, 1.0
355, 1.0
356, 1.0
357, 1.0
358, 1.0
359, 1.0
360, 1.0
361, 1.0
362, 1.0
363, 1.0
364, 1.0
365, 1.0
366, 1.0
367, 1.0
368, 1.0
369, 1.0
370, 1.0
371, 1.0
372, 1.0
373, 1.0
374, 1.0
375, 1.0
376, 1.0
377, 1.0
378, 1.0
379, 1.0
380, 1.0
381, 1.0
382, 1.0
383, 1.0
384, 1.0
385, 1.0
386, 1.0
387, 1.0
388, 1.0
389, 1.0
390, 1.0
391, 1.0
392, 1.0
393, 1.0
394, 1.0
395, 1.0
396, 1.0
397, 1.0
398, 1.0
399, 1.0
400, 1.0
401, 1.0
402, 1.0
403, 1.0
404, 1.0
405, 1.0
406, 1.0
407, 1.0
408, 1.0
409, 1.0
410, 1.0
411, 1.0
412, 1.0
413, 1.0
414, 1.0
415, 1.0
416, 1.0
417, 1.0
418, 1.0
419, 1.0
420, 1.0
421, 1.0
422, 1.0
423, 1.0
424, 1.0
425, 1.0
426, 1.0
427, 1.0
428, 1.0
429, 1.0
430, 1.0
431, 1.0
432, 1.0
433, 1.0
434, 1.0
435, 1.0
436, 1.0
437, 1.0
438, 1.0
439, 1.0
440, 1.0
441, 1.0
442, 1.0
443, 1.0
444, 1.0
445, 1.0
446, 1.0
447, 1.0
448, 1.0
449, 1.0
450, 1.0
451, 1.0
452, 1.0
453, 1.0
454, 1.0
455, 1.0
456, 1.0
457, 1.0
458, 1.0
459, 1.0
460, 1.0
461, 1.0
462, 1.0
463, 1.0
464, 1.0
465, 1.0
466, 1.0
467, 1.0
468, 1.0
469, 1.0
470, 1.0
471, 1.0
472, 1.0
473, 1.0
474, 1.0
475, 1.0
476, 1.0
477, 1.0
478, 1.0
479, 1.0
480, 1.0
481, 1.0
482, 1.0
483, 1.0
484, 1.0
485, 1.0
486, 1.0
487, 1.0
488, 1.0
489, 1.0
490, 1.0
491, 1.0
492, 1.0
493, 1.0
494, 1.0
495, 1.0
496, 1.0
497, 1.0
498, 1.0
499, 1.0
500, 1.0
501, 1.0
502, 1.0
503, 1.0
504, 1.0
505, 1.0
506, 1.0
507, 1.0
508, 1.0
509, 1.0
510, 1.0
511, 1.0
512, 1.0
513, 1.0
514, 1.0
515, 1.0
516, 1.0
517, 1.0
518, 1.0
519, 1.0
520, 1.0
521, 1.0
522, 1.0
523, 1.0
524, 1.0
525, 1.0
526, 1.0
527, 1.0
528, 1.0
529, 1.0
530, 1.0
531, 1.0
532, 1.0
533, 1.0
534, 1.0
535, 1.0
536, 1.0
537, 1.0
538, 1.0
539, 1.0
540, 1.0
541, 1.0
542, 1.0
543, 1.0
544, 1.0
545, 1.0
546, 1.0
547, 1.0
548, 1.0
549, 1.0
550, 1.0
551, 1.0
552, 1.0
553, 1.0
554, 1.0
555, 1.0
556, 1.0
557, 1.0
558, 1.0
559, 1.0
560, 1.0
561, 1.0
562, 1.0
563, 1.0
564, 1.0
565, 1.0
566, 1.0
567, 1.0
568, 1.0
569, 1.0
570, 1.0
571, 1.0
572, 1.0
573, 1.0
574, 1.0
575, 1.0
576, 1.0
577, 1.0
578, 1.0
579, 1.0
580, 1.0
581, 1.0
582, 1.0
583, 1.0
584, 1.0
585, 1.0
586, 1.0
587, 1.0
588, 1.0
589, 1.0
590, 1.0
591, 1.0
592, 1.0
593, 1.0
594, 1.0
595, 1.0
596, 1.0
597, 1.0
598, 1.0
599, 1.0
600, 1.0
601, 1.0
602, 1.0
603, 1.0
604, 1.0
605, 1.0
606, 1.0
607, 1.0
608, 1.0
609, 1.0
610, 1.0
611, 1.0
612, 1.0
613, 1.0
614, 1.0
615, 1.0
616, 1.0
617, 1.0
618, 1.0
619, 1.0
620, 1.0
621, 1.0
622, 1.0
623, 1.0
624, 1.0
625, 1.0
626, 1.0
627, 1.0
628, 1.0
629, 1.0
630, 1.0
631, 1.0
632, 1.0
633, 1.0
634, 1.0
635, 1.0
636, 1.0
637, 1.0
638, 1.0
639, 1.0
640, 1.0
641, 1.0
642, 1.0
643, 1.0
644, 1.0
645, 1.0
646, 1.0
647, 1.0
648, 1.0
649, 1.0
650, 1.0
651, 1.0
652, 1.0
653, 1.0
654, 1.0
655, 1.0
656, 1.0
657, 1.0
658, 1.0
659, 1.0
660, 1.0
661, 1.0
662, 1.0
663, 1.0
664, 1.0
665, 1.0
666, 1.0
667, 1.0
668, 1.0
669, 1.0
670, 1.0
671, 1.0
672, 1.0
673, 1.0
674, 1.0
675, 1.0
676, 1.0
677, 1.0
678, 1.0
679, 1.0
680, 1.0
681, 1.0
682, 1.0
683, 1.0
684, 1.0
685, 1.0
686, 1.0
687, 1.0
688, 1.0
689, 1.0
690, 1.0
691, 1.0
692, 1.0
693, 1.0
694, 1.0
695, 1.0
696, 1.0
697, 1.0
698, 1.0
699, 1.0
700, 1.0
701, 1.0
702, 1.0
703, 1.0
704, 1.0
705, 1.0
706, 1.0
707, 1.0
708, 1.0
709, 1.0
710, 1.0
711, 1.0
712, 1.0
713, 1.0
714, 1.0
715, 1.0
716, 1.0
717, 1.0
718, 1.0
719, 1.0
720, 1.0
721, 1.0
722, 1.0
723, 1.0
724, 1.0
725, 1.0
726, 1.0
727, 1.0
728, 1.0
729, 1.0
730, 1.0
731, 1.0
732, 1.0
733, 1.0
734, 1.0
735, 1.0
736, 1.0
737, 1.0
738, 1.0
739, 1.0
740, 1.0
741, 1.0
742, 1.0
743, 1.0
744, 1.0
745, 1.0
746, 1.0
747, 1.0
748, 1.0
749, 1.0
750, 1.0
751, 1.0
752, 1.0
753, 1.0
754, 1.0
755, 1.0
756, 1.0
757, 1.0
758, 1.0
759, 1.0
760, 1.0
761, 1.0
762, 1.0
763, 1.0
764, 1.0
765, 1.0
766, 1.0
767, 1.0
768, 1.0
769, 1.0
770, 1.0
771, 1.0
772, 1.0
773, 1.0
774, 1.0
775, 1.0
776, 1.0
777, 1.0
778, 1.0
779, 1.0
780, 1.0
781, 1.0
782, 1.0
783, 1.0
784, 1.0
785, 1.0
786, 1.0
787, 1.0
788, 1.0
789, 1.0
790, 1.0
791, 1.0
792, 1.0
793, 1.0
794, 1.0
795, 1.0
796, 1.0
797, 1.0
798, 1.0
799, 1.0
800, 1.0
801, 1.0
802, 1.0
803, 1.0
804, 1.0
805, 1.0
806, 1.0
807, 1.0
808, 1.0
809, 1.0
810, 1.0
811, 1.0
812, 1.0
813, 1.0
814, 1.0
815, 1.0
816, 1.0
817, 1.0
818, 1.0
819, 1.0
820, 1.0
821, 1.0
822, 1.0
823, 1.0
824, 1.0
825, 1.0
826, 1.0
827, 1.0
828, 1.0
829, 1.0
830, 1.0
831, 1.0
832, 1.0
833, 1.0
834, 1.0
835, 1.0
836, 1.0
837, 1.0
838, 1.0
839, 1.0
840, 1.0
841, 1.0
842, 1.0
843, 1.0
844, 1.0
845, 1.0
846, 1.0
847, 1.0
848, 1.0
849, 1.0
850, 1.0
851, 1.0
852, 1.0
853, 1.0
854, 1.0
855, 1.0
856, 1.0
857, 1.0
858, 1.0
859, 1.0
860, 1.0
861, 1.0
862, 1.0
863, 1.0
864, 1.0
865, 1.0
866, 1.0
867, 1.0
868, 1.0
869, 1.0
870, 1.0
871, 1.0
872, 1.0
873, 1.0
874, 1.0
875, 1.0
876, 1.0
877, 1.0
878, 1.0
879, 1.0
880, 1.0
881, 1.0
882, 1.0
883, 1.0
884, 1.0
885, 1.0
886, 1.0
887, 1.0
888, 1.0
889, 1.0
890, 1.0
891, 1.0
892, 1.0
893, 1.0
894, 1.0
895, 1.0
896, 1.0
897, 1.0
898, 1.0
899, 1.0
900, 1.0
901, 1.0
902, 1.0
903, 1.0
904, 1.0
905, 1.0
906, 1.0
907, 1.0
908, 1.0
909, 1.0
910, 1.0
911, 1.0
912, 1.0
913, 1.0
914, 1.0
915, 1.0
916, 1.0
917, 1.0
918, 1.0
919, 1.0
920, 1.0
921, 1.0
922, 1.0
923, 1.0
924, 1.0
925, 1.0
926, 1.0
927, 1.0
928, 1.0
929, 1.0
930, 1.0
931, 1.0
932, 1.0
933, 1.0
934, 1.0
935, 1.0
936, 1.0
937, 1.0
938, 1.0
939, 1.0
940, 1.0
941, 1.0
942, 1.0
943, 1.0
944, 1.0
945, 1.0
946, 1.0
947, 1.0
948, 1.0
949, 1.0
950, 1.0
951, 1.0
952, 1.0
953, 1.0
954, 1.0
955, 1.0
956, 1.0
957, 1.0
958, 1.0
959, 1.0
960, 1.0
961, 1.0
962, 1.0
963, 1.0
964, 1.0
965, 1.0
966, 1.0
967, 1.0
968, 1.0
969, 1.0
970, 1.0
971, 1.0
972, 1.0
973, 1.0
974, 1.0
975, 1.0
976, 1.0
977, 1.0
978, 1.0
979, 1.0
980, 1.0
981, 1.0
982, 1.0
983, 1.0
984, 1.0
985, 1.0
986, 1.0
987, 1.0
988, 1.0
989, 1.0
990, 1.0
991, 1.0
992, 1.0
993, 1.0
994, 1.0
995, 1.0
996, 1.0
997, 1.0
998, 1.0
999, 1.0
1000, 1.0
1001, 1.0
1002, 1.0
1003, 1.0
1004, 1.0
1005, 1.0
1006, 1.0
1007, 1.0
1008, 1.0
1009, 1.0
1010, 1.0
1011, 1.0
1012, 1.0
1013, 1.0
1014, 1.0
1015, 1.0
1016, 1.0
1017, 1.0
1018, 1.0
1019, 1.0
1020, 1.0
1021, 1.0
1022, 1.0
1023, 1.0
1024, 1.0
1025, 1.0
1026, 1.0
1027, 1.0
1028, 1.0
1029, 1.0
1030, 1.0
1031, 1.0
1032, 1.0
1033, 1.0
1034, 1.0
1035, 1.0
1036, 1.0
1037, 1.0
1038, 1.0
1039, 1.0
1040, 1.0
1041, 1.0
1042, 1.0
1043, 1.0
1044, 1.0
1045, 1.0
1046, 1.0
1047, 1.0
1048, 1.0
1049, 1.0
1050, 1.0
1051, 1.0
1052, 1.0
1053, 1.0
1054, 1.0
1055, 1.0
1056, 1.0
1057, 1.0
1058, 1.0
1059, 1.0
1060, 1.0
1061, 1.0
1062, 1.0
1063, 1.0
1064, 1.0
1065, 1.0
1066, 1.0
1067, 1.0
1068, 1.0
1069, 1.0
1070, 1.0
1071, 1.0
1072, 1.0
1073, 1.0
1074, 1.0
1075, 1.0
1076, 1.0
1077, 1.0
1078, 1.0
1079, 1.0
1080, 1.0
1081, 1.0
1082, 1.0
1083, 1.0
1084, 1.0
1085, 1.0
1086, 1.0
1087, 1.0
1088, 1.0
1089, 1.0
1090, 1.0
1091, 1.0
1092, 1.0
1093, 1.0
1094, 1.0
1095, 1.0
1096, 1.0
1097, 1.0
1098, 1.0
1099, 1.0
1100, 1.0
1101, 1.0
1102, 1.0
1103, 1.0
1104, 1.0
1105, 1.0
1106, 1.0
1107, 1.0
1108, 1.0
1109, 1.0
1110, 1.0
1111, 1.0
1112, 1.0
1113, 1.0
1114, 1.0
1115, 1.0
1116, 1.0
1117, 1.0
1118, 1.0
1119, 1.0
1120, 1.0
1121, 1.0
1122, 1.0
1123, 1.0
1124, 1.0
1125, 1.0
1126, 1.0
1127, 1.0
1128, 1.0
1129, 1.0
1130, 1.0
1131, 1.0
1132, 1.0
1133, 1.0
1134, 1.0
1135, 1.0
1136, 1.0
1137, 1.0
1138, 1.0
1139, 1.0
1140, 1.0
1141, 1.0
1142, 1.0
1143, 1.0
1144, 1.0
1145, 1.0
1146, 1.0
1147, 1.0
1148, 1.0
1149, 1.0
1150, 1.0
1151, 1.0
1152, 1.0
1153, 1.0
1154, 1.0
1155, 1.0
1156, 1.0
1157, 1.0
1158, 1.0
1159, 1.0
1160, 1.0
1161, 1.0
1162, 1.0
1163, 1.0
1164, 1.0
1165, 1.0
1166, 1.0
1167, 1.0
1168, 1.0
1169, 1.0
1170, 1.0
1171, 1.0
1172, 1.0
1173, 1.0
1174, 1.0
1175, 1.0
1176, 1.0
1177, 1.0
1178, 1.0
1179, 1.0
1180, 1.0
1181, 1.0
1182, 1.0
1183, 1.0
1184, 1.0
1185, 1.0
1186, 1.0
1187, 1.0
1188, 1.0
1189, 1.0
1190, 1.0
1191, 1.0
1192, 1.0
1193, 1.0
1194, 1.0
1195, 1.0
1196, 1.0
1197, 1.0
1198, 1.0
1199, 1.0
1200, 1.0
1201, 1.0
1202, 1.0
1203, 1.0
1204, 1.0
1205, 1.0
1206, 1.0
1207, 1.0
1208, 1.0
1209, 1.0
1210, 1.0
1211, 1.0
1212, 1.0
1213, 1.0
1214, 1.0
1215, 1.0
1216, 1.0
1217, 1.0
1218, 1.0
1219, 1.0
1220, 1.0
1221, 1.0
1222, 1.0
1223, 1.0
1224, 1.0
1225, 1.0
1226, 1.0
1227, 1.0
1228, 1.0
1229, 1.0
1230, 1.0
1231, 1.0
1232, 1.0
1233, 1.0
1234, 1.0
1235, 1.0
1236, 1.0
1237, 1.0
1238, 1.0
1239, 1.0
1240, 1.0
1241, 1.0
1242, 1.0
1243, 1.0
1244, 1.0
1245, 1.0
1246, 1.0
1247, 1.0
1248, 1.0
1249, 1.0
1250, 1.0
1251, 1.0
1252, 1.0
1253, 1.0
1254, 1.0
1255, 1.0
1256, 1.0
1257, 1.0
1258, 1.0
1259, 1.0
1260, 1.0
1261, 1.0
1262, 1.0
1263, 1.0
1264, 1.0
1265, 1.0
1266, 1.0
1267, 1.0
1268, 1.0
1269, 1.0
1270, 1.0
1271, 1.0
1272, 1.0
1273, 1.0
1274, 1.0
1275, 1.0
1276, 1.0
1277, 1.0
1278, 1.0
1279, 1.0
1280, 1.0
1281, 1.0
1282, 1.0
1283, 1.0
1284, 1.0
1285, 1.0
1286, 1.0
1287, 1.0
1288, 1.0
1289, 1.0
1290, 1.0
1291, 1.0
1292, 1.0
1293, 1.0
1294, 1.0
1295, 1.0
1296, 1.0
1297, 1.0
1298, 1.0
1299, 1.0
1300, 1.0
1301, 1.0
1302, 1.0
1303, 1.0
1304, 1.0
1305, 1.0
1306, 1.0
1307, 1.0
1308, 1.0
1309, 1.0
1310, 1.0
1311, 1.0
1312, 1.0
1313, 1.0
1314, 1.0
1315, 1.0
1316, 1.0
1317, 1.0
1318, 1.0
1319, 1.0
1320, 1.0
1321, 1.0
1322, 1.0
1323, 1.0
1324, 1.0
1325, 1.0
1326, 1.0
1327, 1.0
1328, 1.0
1329, 1.0
1330, 1.0
1331, 1.0
1332, 1.0
1333, 1.0
1334, 1.0
1335, 1.0
1336, 1.0
1337, 1.0
1338, 1.0
1339, 1.0
1340, 1.0
1341, 1.0
1342, 1.0
1343, 1.0
1344, 1.0
1345, 1.0
1346, 1.0
1347, 1.0
1348, 1.0
1349, 1.0
1350, 1.0
1351, 1.0
1352, 1.0
1353, 1.0
1354, 1.0
1355, 1.0
1356, 1.0
1357, 1.0
1358, 1.0
1359, 1.0
1360, 1.0
1361, 1.0
1362, 1.0
1363, 1.0
1364, 1.0
1365, 1.0
1366, 1.0
1367, 1.0
1368, 1.0
1369, 1.0
1370, 1.0
1371, 1.0
1372, 1.0
1373, 1.0
1374, 1.0
1375, 1.0
1376, 1.0
1377, 1.0
1378, 1.0
1379, 1.0
1380, 1.0
1381, 1.0
1382, 1.0
1383, 1.0
1384, 1.0
1385, 1.0
1386, 1.0
1387, 1.0
1388, 1.0
1389, 1.0
1390, 1.0
1391, 1.0
1392, 1.0
1393, 1.0
1394, 1.0
1395, 1.0
1396, 1.0
1397, 1.0
1398, 1.0
1399, 1.0
1400, 1.0
1401, 1.0
1402, 1.0
1403, 1.0
1404, 1.0
1405, 1.0
1406, 1.0
1407, 1.0
1408, 1.0
1409, 1.0
1410, 1.0
1411, 1.0
1412, 1.0
1413, 1.0
1414, 1.0
1415, 1.0
1416, 1.0
1417, 1.0
1418, 1.0
1419, 1.0
1420, 1.0
1421, 1.0
1422, 1.0
1423, 1.0
1424, 1.0
1425, 1.0
1426, 1.0
1427, 1.0
1428, 1.0
1429, 1.0
1430, 1.0
1431, 1.0
1432, 1.0
1433, 1.0
1434, 1.0
1435, 1.0
1436, 1.0
1437, 1.0
1438, 1.0
1439, 1.0
1440, 1.0
1441, 1.0
1442, 1.0
1443, 1.0
1444, 1.0
1445, 1.0
1446, 1.0
1447, 1.0
1448, 1.0
1449, 1.0
1450, 1.0
1451, 1.0
1452, 1.0
1453, 1.0
1454, 1.0
1455, 1.0
1456, 1.0
1457, 1.0
1458, 1.0
1459, 1.0
1460, 1.0
1461, 1.0
1462, 1.0
1463, 1.0
1464, 1.0
1465, 1.0
1466, 1.0
1467, 1.0
1468, 1.0
1469, 1.0
1470, 1.0
1471, 1.0
1472, 1.0
1473, 1.0
1474, 1.0
1475, 1.0
1476, 1.0
1477, 1.0
1478, 1.0
1479, 1.0
1480, 1.0
1481, 1.0
1482, 1.0
1483, 1.0
1484, 1.0
1485, 1.0
1486, 1.0
1487, 1.0
1488, 1.0
1489, 1.0
1490, 1.0
1491, 1.0
1492, 1.0
1493, 1.0
1494, 1.0
1495, 1.0
1496, 1.0
1497, 1.0
1498, 1.0
1499, 1.0
1500, 1.0
1501, 1.0
1502, 1.0
1503, 1.0
1504, 1.0
1505, 1.0
1506, 1.0
1507, 1.0
1508, 1.0
1509, 1.0
1510, 1.0
1511, 1.0
1512, 1.0
1513, 1.0
1514, 1.0
1515, 1.0
1516, 1.0
1517, 1.0
1518, 1.0
1519, 1.0
1520, 1.0
1521, 1.0
1522, 1.0
1523, 1.0
1524, 1.0
1525, 1.0
1526, 1.0
1527, 1.0
1528, 1.0
1529, 1.0
1530, 1.0
1531, 1.0
1532, 1.0
1533, 1.0
1534, 1.0
1535, 1.0
1536, 1.0
1537, 1.0
1538, 1.0
1539, 1.0
1540, 1.0
1541, 1.0
1542, 1.0
1543, 1.0
1544, 1.0
1545, 1.0
1546, 1.0
1547, 1.0
1548, 1.0
1549, 1.0
1550, 1.0
1551, 1.0
1552, 1.0
1553, 1.0
1554, 1.0
1555, 1.0
1556, 1.0
1557, 1.0
1558, 1.0
1559, 1.0
1560, 1.0
1561, 1.0
1562, 1.0
1563, 1.0
1564, 1.0
1565, 1.0
1566, 1.0
1567, 1.0
1568, 1.0
1569, 1.0
1570, 1.0
1571, 1.0
1572, 1.0
1573, 1.0
1574, 1.0
1575, 1.0
1576, 1.0
1577, 1.0
1578, 1.0
1579, 1.0
1580, 1.0
1581, 1.0
1582, 1.0
1583, 1.0
1584, 1.0
1585, 1.0
1586, 1.0
1587, 1.0
1588, 1.0
1589, 1.0
1590, 1.0
1591, 1.0
1592, 1.0
1593, 1.0
1594, 1.0
1595, 1.0
1596, 1.0
1597, 1.0
1598, 1.0
1599, 1.0
1600, 1.0
1601, 1.0
1602, 1.0
1603, 1.0
1604, 1.0
1605, 1.0
1606, 1.0
1607, 1.0
1608, 1.0
1609, 1.0
1610, 1.0
1611, 1.0
1612, 1.0
1613, 1.0
1614, 1.0
1615, 1.0
1616, 1.0
1617, 1.0
1618, 1.0
1619, 1.0
1620, 1.0
1621, 1.0
1622, 1.0
1623, 1.0
1624, 1.0
1625, 1.0
1626, 1.0
1627, 1.0
1628, 1.0
1629, 1.0
1630, 1.0
1631, 1.0
1632, 1.0
1633, 1.0
1634, 1.0
1635, 1.0
1636, 1.0
1637, 1.0
1638, 1.0
1639, 1.0
1640, 1.0
1641, 1.0
1642, 1.0
1643, 1.0
1644, 1.0
1645, 1.0
1646, 1.0
1647, 1.0
1648, 1.0
1649, 1.0
1650, 1.0
1651, 1.0
1652, 1.0
1653, 1.0
1654, 1.0
1655, 1.0
1656, 1.0
1657, 1.0
1658, 1.0
1659, 1.0
1660, 1.0
1661, 1.0
1662, 1.0
1663, 1.0
1664, 1.0
1665, 1.0
1666, 1.0
1667, 1.0
1668, 1.0
1669, 1.0
1670, 1.0
1671, 1.0
1672, 1.0
1673, 1.0
1674, 1.0
1675, 1.0
1676, 1.0
1677, 1.0
1678, 1.0
1679, 1.0
1680, 1.0
1681, 1.0
1682, 1.0
1683, 1.0
1684, 1.0
1685, 1.0
1686, 1.0
1687, 1.0
1688, 1.0
1689, 1.0
1690, 1.0
1691, 1.0
1692, 1.0
1693, 1.0
1694, 1.0
1695, 1.0
1696, 1.0
1697, 1.0
1698, 1.0
1699, 1.0
1700, 1.0
1701, 1.0
1702, 1.0
1703, 1.0
1704, 1.0
1705, 1.0
1706, 1.0
1707, 1.0
1708, 1.0
1709, 1.0
1710, 1.0
1711, 1.0
1712, 1.0
1713, 1.0
1714, 1.0
1715, 1.0
1716, 1.0
1717, 1.0
1718, 1.0
1719, 1.0
1720, 1.0
1721, 1.0
1722, 1.0
1723, 1.0
1724, 1.0
1725, 1.0
1726, 1.0
1727, 1.0
1728, 1.0
1729, 1.0
1730, 1.0
1731, 1.0
1732, 1.0
1733, 1.0
1734, 1.0
1735, 1.0
1736, 1.0
1737, 1.0
1738, 1.0
1739, 1.0
1740, 1.0
1741, 1.0
1742, 1.0
1743, 1.0
1744, 1.0
1745, 1.0
1746, 1.0
1747, 1.0
1748, 1.0
1749, 1.0
1750, 1.0
1751, 1.0
1752, 1.0
1753, 1.0
1754, 1.0
1755, 1.0
1756, 1.0
1757, 1.0
1758, 1.0
1759, 1.0
1760, 1.0
1761, 1.0
1762, 1.0
1763, 1.0
1764, 1.0
1765, 1.0
1766, 1.0
1767, 1.0
1768, 1.0
1769, 1.0
1770, 1.0
1771, 1.0
1772, 1.0
1773, 1.0
1774, 1.0
1775, 1.0
1776, 1.0
1777, 1.0
1778, 1.0
1779, 1.0
1780, 1.0
1781, 1.0
1782, 1.0
1783, 1.0
1784, 1.0
1785, 1.0
1786, 1.0
1787, 1.0
1788, 1.0
1789, 1.0
1790, 1.0
1791, 1.0
1792, 1.0
1793, 1.0
1794, 1.0
1795, 1.0
1796, 1.0
1797, 1.0
1798, 1.0
1799, 1.0
1800, 1.0
1801, 1.0
1802, 1.0
1803, 1.0
1804, 1.0
1805, 1.0
1806, 1.0
1807, 1.0
1808, 1.0
1809, 1.0
1810, 1.0
1811, 1.0
1812, 1.0
1813, 1.0
1814, 1.0
1815, 1.0
1816, 1.0
1817, 1.0
1818, 1.0
1819, 1.0
1820, 1.0
1821, 1.0
1822, 1.0
1823, 1.0
1824, 1.0
1825, 1.0
1826, 1.0
1827, 1.0
1828, 1.0
1829, 1.0
1830, 1.0
1831, 1.0
1832, 1.0
1833, 1.0
1834, 1.0
1835, 1.0
1836, 1.0
1837, 1.0
1838, 1.0
1839, 1.0
1840, 1.0
1841, 1.0
1842, 1.0
1843, 1.0
1844, 1.0
1845, 1.0
1846, 1.0
1847, 1.0
1848, 1.0
1849, 1.0
1850, 1.0
1851, 1.0
1852, 1.0
1853, 1.0
1854, 1.0
1855, 1.0
1856, 1.0
1857, 1.0
1858, 1.0
1859, 1.0
1860, 1.0
1861, 1.0
1862, 1.0
1863, 1.0
1864, 1.0
1865, 1.0
1866, 1.0
1867, 1.0
1868, 1.0
1869, 1.0
1870, 1.0
1871, 1.0
1872, 1.0
1873, 1.0
1874, 1.0
1875, 1.0
1876, 1.0
1877, 1.0
1878, 1.0
1879, 1.0
1880, 1.0
1881, 1.0
1882, 1.0
1883, 1.0
1884, 1.0
1885, 1.0
1886, 1.0
1887, 1.0
1888, 1.0
1889, 1.0
1890, 1.0
1891, 1.0
1892, 1.0
1893, 1.0
1894, 1.0
1895, 1.0
1896, 1.0
1897, 1.0
1898, 1.0
1899, 1.0
1900, 1.0
1901, 1.0
1902, 1.0
1903, 1.0
1904, 1.0
1905, 1.0
1906, 1.0
1907, 1.0
1908, 1.0
1909, 1.0
1910, 1.0
1911, 1.0
1912, 1.0
1913, 1.0
1914, 1.0
1915, 1.0
1916, 1.0
1917, 1.0
1918, 1.0
1919, 1.0
1920, 1.0
1921, 1.0
1922, 1.0
1923, 1.0
1924, 1.0
1925, 1.0
1926, 1.0
1927, 1.0
1928, 1.0
1929, 1.0
1930, 1.0
1931, 1.0
1932, 1.0
1933, 1.0
1934, 1.0
1935, 1.0
1936, 1.0
1937, 1.0
1938, 1.0
1939, 1.0
1940, 1.0
1941, 1.0
1942, 1.0
1943, 1.0
1944, 1.0
1945, 1.0
1946, 1.0
1947, 1.0
1948, 1.0
1949, 1.0
1950, 1.0
1951, 1.0
1952, 1.0
1953, 1.0
1954, 1.0
1955, 1.0
1956, 1.0
1957, 1.0
1958, 1.0
1959, 1.0
1960, 1.0
1961, 1.0
1962, 1.0
1963, 1.0
1964, 1.0
1965, 1.0
1966, 1.0
1967, 1.0
1968, 1.0
1969, 1.0
1970, 1.0
1971, 1.0
1972, 1.0
1973, 1.0
1974, 1.0
1975, 1.0
1976, 1.0
1977, 1.0
1978, 1.0
1979, 1.0
1980, 1.0
1981, 1.0
1982, 1.0
1983, 1.0
1984, 1.0
1985, 1.0
1986, 1.0
1987, 1.0
1988, 1.0
1989, 1.0
1990, 1.0
1991, 1.0
1992, 1.0
1993, 1.0
1994, 1.0
1995, 1.0
1996, 1.0
1997, 1.0
1998, 1.0
1999, 1.0
2000, 1.0
2001, 1.0
2002, 1.0
2003, 1.0
2004, 1.0
2005, 1.0
2006, 1.0
2007, 1.0
2008, 1.0
2009, 1.0
2010, 1.0
2011, 1.0
2012, 1.0
2013, 1.0
2014, 1.0
2015, 1.0
2016, 1.0
2017, 1.0
2018, 1.0
2019, 1.0
2020, 1.0
2021, 1.0
2022, 1.0
2023, 1.0
2024, 1.0
2025, 1.0
2026, 1.0
2027, 1.0
2028, 1.0
2029, 1.0
2030, 1.0
2031, 1.0
2032, 1.0
2033, 1.0
2034, 1.0
2035, 1.0
2036, 1.0
2037, 1.0
2038, 1.0
2039, 1.0
2040, 1.0
2041, 1.0
2042, 1.0
2043, 1.0
2044, 1.0
2045, 1.0
2046, 1.0
2047, 1.0
2048, 1.0
2049, 1.0
2050, 1.0
2051, 1.0
2052, 1.0
2053, 1.0
2054, 1.0
2055, 1.0
2056, 1.0
2057, 1.0
2058, 1.0
2059, 1.0
2060, 1.0
2061, 1.0
2062, 1.0
2063, 1.0
2064, 1.0
2065, 1.0
2066, 1.0
2067, 1.0
2068, 1.0
2069, 1.0
2070, 1.0
2071, 1.0
2072, 1.0
2073, 1.0
2074, 1.0
2075, 1.0
2076, 1.0
2077, 1.0
2078, 1.0
2079, 1.0
2080, 1.0
2081, 1.0
2082, 1.0
2083, 1.0
2084, 1.0
2085, 1.0
2086, 1.0
2087, 1.0
2088, 1.0
2089, 1.0
2090, 1.0
2091, 1.0
2092, 1.0
2093, 1.0
2094, 1.0
2095, 1.0
2096, 1.0
2097, 1.0
2098, 1.0
2099, 1.0
2100, 1.0
2101, 1.0
2102, 1.0
2103, 1.0
2104, 1.0
2105, 1.0
2106, 1.0
2107, 1.0
2108, 1.0
2109, 1.0
2110, 1.0
2111, 1.0
2112, 1.0
2113, 1.0
2114, 1.0
2115, 1.0
2116, 1.0
2117, 1.0
2118, 1.0
2119, 1.0
2120, 1.0
2121, 1.0
2122, 1.0
2123, 1.0
2124, 1.0
2125, 1.0
2126, 1.0
2127, 1.0
2128, 1.0
2129, 1.0
2130, 1.0
2131, 1.0
2132, 1.0
2133, 1.0
2134, 1.0
2135, 1.0
2136, 1.0
2137, 1.0
2138, 1.0
2139, 1.0
2140, 1.0
2141, 1.0
2142, 1.0
2143, 1.0
2144, 1.0
2145, 1.0
2146, 1.0
2147, 1.0
2148, 1.0
2149, 1.0
2150, 1.0
2151, 1.0
2152, 1.0
2153, 1.0
2154, 1.0
2155, 1.0
2156, 1.0
2157, 1.0
2158, 1.0
2159, 1.0
2160, 1.0
2161, 1.0
2162, 1.0
2163, 1.0
2164, 1.0
2165, 1.0
2166, 1.0
2167, 1.0
2168, 1.0
2169, 1.0
2170, 1.0
2171, 1.0
2172, 1.0
2173, 1.0
2174, 1.0
2175, 1.0
2176, 1.0
2177, 1.0
2178, 1.0
2179, 1.0
2180, 1.0
2181, 1.0
2182, 1.0
2183, 1.0
2184, 1.0
2185, 1.0
2186, 1.0
2187, 1.0
2188, 1.0
2189, 1.0
2190, 1.0
2191, 1.0
2192, 1.0
2193, 1.0
2194, 1.0
2195, 1.0
2196, 1.0
2197, 1.0
2198, 1.0
2199, 1.0
2200, 1.0
2201, 1.0
2202, 1.0
2203, 1.0
2204, 1.0
2205, 1.0
2206, 1.0
2207, 1.0
2208, 1.0
2209, 1.0
2210, 1.0
2211, 1.0
2212, 1.0
2213, 1.0
2214, 1.0
2215, 1.0
2216, 1.0
2217, 1.0
2218, 1.0
2219, 1.0
2220, 1.0
2221, 1.0
2222, 1.0
2223, 1.0
2224, 1.0
2225, 1.0
2226, 1.0
2227, 1.0
2228, 1.0
2229, 1.0
2230, 1.0
2231, 1.0
2232, 1.0
2233, 1.0
2234, 1.0
2235, 1.0
2236, 1.0
2237, 1.0
2238, 1.0
2239, 1.0
2240, 1.0
2241, 1.0
2242, 1.0
2243, 1.0
2244, 1.0
2245, 1.0
2246, 1.0
2247, 1.0
2248, 1.0
2249, 1.0
2250, 1.0
2251, 1.0
2252, 1.0
2253, 1.0
2254, 1.0
2255, 1.0
2256, 1.0
2257, 1.0
2258, 1.0
2259, 1.0
2260, 1.0
2261, 1.0
2262, 1.0
2263, 1.0
2264, 1.0
2265, 1.0
2266, 1.0
2267, 1.0
2268, 1.0
2269, 1.0
2270, 1.0
2271, 1.0
2272, 1.0
2273, 1.0
2274, 1.0
2275, 1.0
2276, 1.0
2277, 1.0
2278, 1.0
2279, 1.0
2280, 1.0
2281, 1.0
2282, 1.0
2283, 1.0
2284, 1.0
2285, 1.0
2286, 1.0
2287, 1.0
2288, 1.0
2289, 1.0
2290, 1.0
2291, 1.0
2292, 1.0
2293, 1.0
2294, 1.0
2295, 1.0
2296, 1.0
2297, 1.0
2298, 1.0
2299, 1.0
2300, 1.0
2301, 1.0
2302, 1.0
2303, 1.0
2304, 1.0
2305, 1.0
2306, 1.0
2307, 1.0
2308, 1.0
2309, 1.0
2310, 1.0
2311, 1.0
2312, 1.0
2313, 1.0
2314, 1.0
2315, 1.0
2316, 1.0
2317, 1.0
2318, 1.0
2319, 1.0
2320, 1.0
2321, 1.0
2322, 1.0
2323, 1.0
2324, 1.0
2325, 1.0
2326, 1.0
2327, 1.0
2328, 1.0
2329, 1.0
2330, 1.0
2331, 1.0
2332, 1.0
2333, 1.0
2334, 1.0
2335, 1.0
2336, 1.0
2337, 1.0
2338, 1.0
2339, 1.0
2340, 1.0
2341, 1.0
2342, 1.0
2343, 1.0
2344, 1.0
2345, 1.0
2346, 1.0
2347, 1.0
2348, 1.0
2349, 1.0
2350, 1.0
2351, 1.0
2352, 1.0
2353, 1.0
2354, 1.0
2355, 1.0
2356, 1.0
2357, 1.0
2358, 1.0
2359, 1.0
2360, 1.0
2361, 1.0
2362, 1.0
2363, 1.0
2364, 1.0
2365, 1.0
2366, 1.0
2367, 1.0
2368, 1.0
2369, 1.0
2370, 1.0
2371, 1.0
2372, 1.0
2373, 1.0
2374, 1.0
2375, 1.0
2376, 1.0
2377, 1.0
2378, 1.0
2379, 1.0
2380, 1.0
2381, 1.0
2382, 1.0
2383, 1.0
2384, 1.0
2385, 1.0
2386, 1.0
2387, 1.0
2388, 1.0
2389, 1.0
2390, 1.0
2391, 1.0
2392, 1.0
2393, 1.0
2394, 1.0
2395, 1.0
2396, 1.0
2397, 1.0
2398, 1.0
2399, 1.0
2400, 1.0


==> figures/precision-pl.csv <==
index, value
0, 1.0
1, 1.0
2, 1.0
3, 1.0
4, 1.0
5, 1.0
6, 1.0
7, 1.0
8, 1.0
9, 1.0
10, 1.0
11, 1.0
12, 1.0
13, 1.0
14, 1.0
15, 1.0
16, 1.0
17, 1.0
18, 1.0
19, 1.0
20, 1.0
21, 1.0
22, 1.0
23, 1.0
24, 1.0
25, 1.0
26, 1.0
27, 1.0
28, 1.0
29, 1.0
30, 1.0
31, 1.0
32, 1.0
33, 1.0
34, 1.0
35, 1.0
36, 1.0
37, 1.0
38, 1.0
39, 1.0
40, 1.0
41, 1.0
42, 1.0
43, 1.0
44, 1.0
45, 1.0
46, 1.0
47, 1.0
48, 1.0
49, 1.0
50, 1.0
51, 1.0
52, 1.0
53, 1.0
54, 1.0
55, 1.0
56, 1.0
57, 1.0
58, 1.0
59, 1.0
60, 1.0
61, 1.0
62, 1.0
63, 1.0
64, 1.0
65, 1.0
66, 1.0
67, 1.0
68, 1.0
69, 1.0
70, 1.0
71, 1.0
72, 1.0
73, 1.0
74, 1.0
75, 1.0
76, 1.0
77, 1.0
78, 1.0
79, 1.0
80, 1.0
81, 1.0
82, 1.0
83, 1.0
84, 1.0
85, 1.0
86, 1.0
87, 1.0
88, 1.0
89, 1.0
90, 1.0
91, 1.0
92, 1.0
93, 1.0
94, 1.0
95, 1.0
96, 1.0
97, 1.0
98, 1.0
99, 1.0
100, 1.0
101, 1.0
102, 1.0
103, 1.0
104, 1.0
105, 1.0
106, 1.0
107, 1.0
108, 1.0
109, 1.0
110, 1.0
111, 1.0
112, 1.0
113, 1.0
114, 1.0
115, 1.0
116, 1.0
117, 1.0
118, 1.0
119, 1.0
120, 1.0
121, 1.0
122, 1.0
123, 1.0
124, 1.0
125, 1.0
126, 1.0
127, 1.0
128, 1.0
129, 1.0
130, 1.0
131, 1.0
132, 1.0
133, 1.0
134, 1.0
135, 1.0
136, 1.0
137, 1.0
138, 1.0
139, 1.0
140, 1.0
141, 1.0
142, 1.0
143, 1.0
144, 1.0
145, 1.0
146, 1.0
147, 1.0
148, 1.0
149, 1.0
150, 1.0
151, 1.0
152, 1.0
153, 1.0
154, 1.0
155, 1.0
156, 1.0
157, 1.0
158, 1.0
159, 1.0
160, 1.0
161, 1.0
162, 1.0
163, 1.0
164, 1.0
165, 1.0
166, 1.0
167, 1.0
168, 1.0
169, 1.0
170, 1.0
171, 1.0
172, 1.0
173, 1.0
174, 1.0
175, 1.0
176, 1.0
177, 1.0
178, 1.0
179, 1.0
180, 1.0
181, 1.0
182, 1.0
183, 1.0
184, 1.0
185, 1.0
186, 1.0
187, 1.0
188, 1.0
189, 1.0
190, 1.0
191, 1.0
192, 1.0
193, 1.0
194, 1.0
195, 1.0
196, 1.0
197, 1.0
198, 1.0
199, 1.0
200, 1.0
201, 1.0
202, 1.0
203, 1.0
204, 1.0
205, 1.0
206, 1.0
207, 1.0
208, 1.0
209, 1.0
210, 1.0
211, 1.0
212, 1.0
213, 1.0
214, 1.0
215, 1.0
216, 1.0
217, 1.0
218, 1.0
219, 1.0
220, 1.0
221, 1.0
222, 1.0
223, 1.0
224, 1.0
225, 1.0
226, 1.0
227, 1.0
228, 1.0
229, 1.0
230, 1.0
231, 1.0
232, 1.0
233, 1.0
234, 1.0
235, 1.0
236, 1.0
237, 1.0
238, 1.0
239, 1.0
240, 1.0
241, 1.0
242, 1.0
243, 1.0
244, 1.0
245, 1.0
246, 1.0
247, 1.0
248, 1.0
249, 1.0
250, 0.9166666666666666
251, 0.9166666666666666
252, 0.9166666666666666
253, 0.9166666666666666
254, 0.9166666666666666
255, 0.9166666666666666
256, 0.9166666666666666
257, 0.9166666666666666
258, 0.9166666666666666
259, 0.9166666666666666
260, 0.9166666666666666
261, 0.9166666666666666
262, 0.9166666666666666
263, 0.9166666666666666
264, 0.9166666666666666
265, 0.9166666666666666
266, 0.9166666666666666
267, 0.9166666666666666
268, 0.9166666666666666
269, 0.9166666666666666
270, 0.9166666666666666
271, 0.9166666666666666
272, 0.9166666666666666
273, 0.9166666666666666
274, 0.9166666666666666
275, 0.9166666666666666
276, 0.9166666666666666
277, 0.9166666666666666
278, 0.9166666666666666
279, 0.9166666666666666
280, 0.9166666666666666
281, 0.9166666666666666
282, 0.9166666666666666
283, 0.9166666666666666
284, 0.9166666666666666
285, 0.9166666666666666
286, 0.9166666666666666
287, 0.9166666666666666
288, 0.9166666666666666
289, 0.9166666666666666
290, 0.9166666666666666
291, 0.9166666666666666
292, 0.9166666666666666
293, 0.9166666666666666
294, 0.9166666666666666
295, 0.9166666666666666
296, 0.9166666666666666
297, 0.9166666666666666
298, 0.9166666666666666
299, 0.9166666666666666
300, 0.9166666666666666
301, 0.9166666666666666
302, 0.9166666666666666
303, 0.9166666666666666
304, 0.9166666666666666
305, 0.9166666666666666
306, 0.9166666666666666
307, 0.9166666666666666
308, 0.9166666666666666
309, 0.9166666666666666
310, 0.9166666666666666
311, 0.9166666666666666
312, 0.9166666666666666
313, 0.9166666666666666
314, 0.9166666666666666
315, 0.9166666666666666
316, 0.9166666666666666
317, 0.9166666666666666
318, 0.9166666666666666
319, 0.9166666666666666
320, 0.9166666666666666
321, 0.9166666666666666
322, 0.9166666666666666
323, 0.9166666666666666
324, 0.9166666666666666
325, 0.9166666666666666
326, 0.9166666666666666
327, 0.9166666666666666
328, 0.9166666666666666
329, 0.9166666666666666
330, 0.9166666666666666
331, 0.9166666666666666
332, 0.9166666666666666
333, 0.9166666666666666
334, 0.9166666666666666
335, 0.9166666666666666
336, 0.9166666666666666
337, 0.9166666666666666
338, 0.9166666666666666
339, 0.9166666666666666
340, 0.9166666666666666
341, 0.9166666666666666
342, 0.9166666666666666
343, 0.9166666666666666
344, 0.9166666666666666
345, 0.9166666666666666
346, 0.9166666666666666
347, 0.9166666666666666
348, 0.9166666666666666
349, 0.9166666666666666
350, 0.9166666666666666
351, 0.9166666666666666
352, 0.9166666666666666
353, 0.9166666666666666
354, 0.9166666666666666
355, 0.9166666666666666
356, 0.9166666666666666
357, 0.9166666666666666
358, 0.9166666666666666
359, 0.9166666666666666
360, 0.9166666666666666
361, 0.9166666666666666
362, 0.9166666666666666
363, 0.9166666666666666
364, 0.9166666666666666
365, 0.9166666666666666
366, 0.9166666666666666
367, 0.9166666666666666
368, 0.9166666666666666
369, 0.9166666666666666
370, 0.9166666666666666
371, 0.9166666666666666
372, 0.9166666666666666
373, 0.9166666666666666
374, 0.9166666666666666
375, 0.9166666666666666
376, 0.9166666666666666
377, 0.9166666666666666
378, 0.9166666666666666
379, 0.9166666666666666
380, 0.9166666666666666
381, 0.9166666666666666
382, 0.9166666666666666
383, 0.9166666666666666
384, 0.9166666666666666
385, 0.9166666666666666
386, 0.9166666666666666
387, 0.9166666666666666
388, 0.9166666666666666
389, 0.9166666666666666
390, 0.9166666666666666
391, 0.9166666666666666
392, 0.9166666666666666
393, 0.9166666666666666
394, 0.9166666666666666
395, 0.9166666666666666
396, 0.9166666666666666
397, 0.9166666666666666
398, 0.9166666666666666
399, 0.9166666666666666
400, 0.9166666666666666
401, 1.0
402, 1.0
403, 1.0
404, 1.0
405, 1.0
406, 1.0
407, 1.0
408, 1.0
409, 1.0
410, 1.0
411, 1.0
412, 1.0
413, 1.0
414, 1.0
415, 1.0
416, 1.0
417, 1.0
418, 1.0
419, 1.0
420, 1.0
421, 1.0
422, 1.0
423, 1.0
424, 1.0
425, 1.0
426, 1.0
427, 1.0
428, 1.0
429, 1.0
430, 1.0
431, 1.0
432, 1.0
433, 1.0
434, 1.0
435, 1.0
436, 1.0
437, 1.0
438, 1.0
439, 1.0
440, 1.0
441, 1.0
442, 1.0
443, 1.0
444, 1.0
445, 1.0
446, 1.0
447, 1.0
448, 1.0
449, 1.0
450, 1.0
451, 1.0
452, 1.0
453, 1.0
454, 1.0
455, 1.0
456, 1.0
457, 1.0
458, 1.0
459, 1.0
460, 1.0
461, 1.0
462, 1.0
463, 1.0
464, 1.0
465, 1.0
466, 1.0
467, 1.0
468, 1.0
469, 1.0
470, 1.0
471, 1.0
472, 1.0
473, 1.0
474, 1.0
475, 1.0
476, 1.0
477, 1.0
478, 1.0
479, 1.0
480, 1.0
481, 1.0
482, 1.0
483, 1.0
484, 1.0
485, 1.0
486, 1.0
487, 1.0
488, 1.0
489, 1.0
490, 1.0
491, 1.0
492, 1.0
493, 1.0
494, 1.0
495, 1.0
496, 1.0
497, 1.0
498, 1.0
499, 1.0
500, 1.0
501, 1.0
502, 1.0
503, 1.0
504, 1.0
505, 1.0
506, 1.0
507, 1.0
508, 1.0
509, 1.0
510, 1.0
511, 1.0
512, 1.0
513, 1.0
514, 1.0
515, 1.0
516, 1.0
517, 1.0
518, 1.0
519, 1.0
520, 1.0
521, 1.0
522, 1.0
523, 1.0
524, 1.0
525, 1.0
526, 1.0
527, 1.0
528, 1.0
529, 1.0
530, 1.0
531, 1.0
532, 1.0
533, 1.0
534, 1.0
535, 1.0
536, 1.0
537, 1.0
538, 1.0
539, 1.0
540, 1.0
541, 1.0
542, 1.0
543, 1.0
544, 1.0
545, 1.0
546, 1.0
547, 1.0
548, 1.0
549, 1.0
550, 1.0
551, 1.0
552, 1.0
553, 1.0
554, 1.0
555, 1.0
556, 1.0
557, 1.0
558, 1.0
559, 1.0
560, 1.0
561, 1.0
562, 1.0
563, 1.0
564, 1.0
565, 1.0
566, 1.0
567, 1.0
568, 1.0
569, 1.0
570, 1.0
571, 1.0
572, 1.0
573, 1.0
574, 1.0
575, 1.0
576, 1.0
577, 1.0
578, 1.0
579, 1.0
580, 1.0
581, 1.0
582, 1.0
583, 1.0
584, 1.0
585, 1.0
586, 1.0
587, 1.0
588, 1.0
589, 1.0
590, 1.0
591, 1.0
592, 1.0
593, 1.0
594, 1.0
595, 1.0
596, 1.0
597, 1.0
598, 1.0
599, 1.0
600, 1.0
601, 1.0
602, 1.0
603, 1.0
604, 1.0
605, 1.0
606, 1.0
607, 1.0
608, 1.0
609, 1.0
610, 1.0
611, 1.0
612, 1.0
613, 1.0
614, 1.0
615, 1.0
616, 1.0
617, 1.0
618, 1.0
619, 1.0
620, 1.0
621, 1.0
622, 1.0
623, 1.0
624, 1.0
625, 1.0
626, 1.0
627, 1.0
628, 1.0
629, 1.0
630, 1.0
631, 1.0
632, 1.0
633, 1.0
634, 1.0
635, 1.0
636, 1.0
637, 1.0
638, 1.0
639, 1.0
640, 1.0
641, 1.0
642, 1.0
643, 1.0
644, 1.0
645, 1.0
646, 1.0
647, 1.0
648, 1.0
649, 1.0
650, 1.0
651, 1.0
652, 1.0
653, 1.0
654, 1.0
655, 1.0
656, 1.0
657, 1.0
658, 1.0
659, 1.0
660, 1.0
661, 1.0
662, 1.0
663, 1.0
664, 1.0
665, 1.0
666, 1.0
667, 1.0
668, 1.0
669, 1.0
670, 1.0
671, 1.0
672, 1.0
673, 1.0
674, 1.0
675, 1.0
676, 1.0
677, 1.0
678, 1.0
679, 1.0
680, 1.0
681, 1.0
682, 1.0
683, 1.0
684, 1.0
685, 1.0
686, 1.0
687, 1.0
688, 1.0
689, 1.0
690, 1.0
691, 1.0
692, 1.0
693, 1.0
694, 1.0
695, 1.0
696, 1.0
697, 1.0
698, 1.0
699, 1.0
700, 1.0
701, 1.0
702, 1.0
703, 1.0
704, 1.0
705, 1.0
706, 1.0
707, 1.0
708, 1.0
709, 1.0
710, 1.0
711, 1.0
712, 1.0
713, 1.0
714, 1.0
715, 1.0
716, 1.0
717, 1.0
718, 1.0
719, 1.0
720, 1.0
721, 1.0
722, 1.0
723, 1.0
724, 1.0
725, 1.0
726, 1.0
727, 1.0
728, 1.0
729, 1.0
730, 1.0
731, 1.0
732, 1.0
733, 1.0
734, 1.0
735, 1.0
736, 1.0
737, 1.0
738, 1.0
739, 1.0
740, 1.0
741, 1.0
742, 1.0
743, 1.0
744, 1.0
745, 1.0
746, 1.0
747, 0.9166666666666666
748, 0.9166666666666666
749, 0.9166666666666666
750, 0.9166666666666666
751, 0.9166666666666666
752, 0.9166666666666666
753, 0.9166666666666666
754, 0.9166666666666666
755, 0.9166666666666666
756, 0.9166666666666666
757, 0.9166666666666666
758, 0.9166666666666666
759, 0.9166666666666666
760, 0.9166666666666666
761, 0.9166666666666666
762, 0.9166666666666666
763, 0.9166666666666666
764, 0.9166666666666666
765, 0.9166666666666666
766, 0.9166666666666666
767, 0.9166666666666666
768, 0.9166666666666666
769, 0.9166666666666666
770, 0.9166666666666666
771, 0.9166666666666666
772, 0.9166666666666666
773, 0.9166666666666666
774, 0.9166666666666666
775, 0.9166666666666666
776, 0.9166666666666666
777, 0.9166666666666666
778, 0.9166666666666666
779, 0.9166666666666666
780, 0.9166666666666666
781, 0.9166666666666666
782, 0.9166666666666666
783, 0.9166666666666666
784, 0.9166666666666666
785, 0.9166666666666666
786, 0.9166666666666666
787, 0.9166666666666666
788, 0.9166666666666666
789, 0.9166666666666666
790, 0.9166666666666666
791, 0.9166666666666666
792, 0.9166666666666666
793, 0.9166666666666666
794, 0.9166666666666666
795, 0.9166666666666666
796, 0.9166666666666666
797, 0.9166666666666666
798, 0.9166666666666666
799, 0.9166666666666666
800, 0.9166666666666666
801, 0.9166666666666666
802, 0.9166666666666666
803, 0.9166666666666666
804, 0.9166666666666666
805, 0.9166666666666666
806, 0.9166666666666666
807, 0.9166666666666666
808, 0.9166666666666666
809, 0.9166666666666666
810, 0.9166666666666666
811, 0.9166666666666666
812, 0.9166666666666666
813, 0.9166666666666666
814, 0.9166666666666666
815, 0.9166666666666666
816, 0.9166666666666666
817, 0.9166666666666666
818, 0.9166666666666666
819, 0.9166666666666666
820, 0.9166666666666666
821, 0.9166666666666666
822, 0.9166666666666666
823, 0.9166666666666666
824, 0.9166666666666666
825, 0.9166666666666666
826, 0.9166666666666666
827, 0.9166666666666666
828, 0.9166666666666666
829, 0.9166666666666666
830, 0.9166666666666666
831, 0.9166666666666666
832, 0.9166666666666666
833, 0.9166666666666666
834, 0.9166666666666666
835, 0.9166666666666666
836, 0.9166666666666666
837, 0.9166666666666666
838, 0.9166666666666666
839, 0.9166666666666666
840, 0.9166666666666666
841, 0.9166666666666666
842, 0.9166666666666666
843, 0.9166666666666666
844, 0.9166666666666666
845, 0.9166666666666666
846, 0.9166666666666666
847, 0.9166666666666666
848, 0.9166666666666666
849, 0.9166666666666666
850, 0.9166666666666666
851, 0.9166666666666666
852, 0.9166666666666666
853, 0.9166666666666666
854, 0.9166666666666666
855, 0.9166666666666666
856, 0.9166666666666666
857, 0.9166666666666666
858, 0.9166666666666666
859, 0.9166666666666666
860, 0.9166666666666666
861, 0.9166666666666666
862, 0.9166666666666666
863, 0.9166666666666666
864, 0.9166666666666666
865, 0.9166666666666666
866, 0.9166666666666666
867, 0.9166666666666666
868, 0.9166666666666666
869, 0.9166666666666666
870, 0.9166666666666666
871, 0.9166666666666666
872, 0.9166666666666666
873, 0.9166666666666666
874, 0.9166666666666666
875, 0.9166666666666666
876, 0.9166666666666666
877, 0.9166666666666666
878, 0.9166666666666666
879, 0.9166666666666666
880, 0.9166666666666666
881, 0.9166666666666666
882, 0.9166666666666666
883, 0.9166666666666666
884, 0.9166666666666666
885, 0.9166666666666666
886, 0.9166666666666666
887, 0.9166666666666666
888, 0.9166666666666666
889, 0.9166666666666666
890, 0.9166666666666666
891, 0.9166666666666666
892, 0.9166666666666666
893, 0.9166666666666666
894, 0.9166666666666666
895, 0.9166666666666666
896, 0.9166666666666666
897, 0.9166666666666666
898, 0.9166666666666666
899, 0.9166666666666666
900, 0.9166666666666666
901, 1.0
902, 1.0
903, 1.0
904, 1.0
905, 1.0
906, 1.0
907, 1.0
908, 1.0
909, 1.0
910, 1.0
911, 1.0
912, 1.0
913, 1.0
914, 1.0
915, 1.0
916, 1.0
917, 1.0
918, 1.0
919, 1.0
920, 1.0
921, 1.0
922, 1.0
923, 1.0
924, 1.0
925, 1.0
926, 1.0
927, 1.0
928, 1.0
929, 1.0
930, 1.0
931, 1.0
932, 1.0
933, 1.0
934, 1.0
935, 1.0
936, 1.0
937, 1.0
938, 1.0
939, 1.0
940, 1.0
941, 1.0
942, 1.0
943, 1.0
944, 1.0
945, 1.0
946, 1.0
947, 1.0
948, 1.0
949, 1.0
950, 1.0
951, 1.0
952, 1.0
953, 1.0
954, 1.0
955, 1.0
956, 1.0
957, 1.0
958, 1.0
959, 1.0
960, 1.0
961, 1.0
962, 1.0
963, 1.0
964, 1.0
965, 1.0
966, 1.0
967, 1.0
968, 1.0
969, 1.0
970, 1.0
971, 1.0
972, 1.0
973, 1.0
974, 1.0
975, 1.0
976, 1.0
977, 1.0
978, 1.0
979, 1.0
980, 1.0
981, 1.0
982, 1.0
983, 1.0
984, 1.0
985, 1.0
986, 1.0
987, 1.0
988, 1.0
989, 1.0
990, 1.0
991, 1.0
992, 1.0
993, 1.0
994, 1.0
995, 1.0
996, 1.0
997, 1.0
998, 1.0
999, 1.0
1000, 1.0
1001, 1.0
1002, 1.0
1003, 1.0
1004, 1.0
1005, 1.0
1006, 1.0
1007, 1.0
1008, 1.0
1009, 1.0
1010, 1.0
1011, 1.0
1012, 1.0
1013, 1.0
1014, 1.0
1015, 1.0
1016, 1.0
1017, 1.0
1018, 1.0
1019, 1.0
1020, 1.0
1021, 1.0
1022, 1.0
1023, 1.0
1024, 1.0
1025, 1.0
1026, 1.0
1027, 1.0
1028, 1.0
1029, 1.0
1030, 1.0
1031, 1.0
1032, 1.0
1033, 1.0
1034, 1.0
1035, 1.0
1036, 1.0
1037, 1.0
1038, 1.0
1039, 1.0
1040, 1.0
1041, 1.0
1042, 1.0
1043, 1.0
1044, 1.0
1045, 1.0
1046, 1.0
1047, 1.0
1048, 1.0
1049, 1.0
1050, 1.0
1051, 1.0
1052, 1.0
1053, 1.0
1054, 1.0
1055, 1.0
1056, 1.0
1057, 1.0
1058, 1.0
1059, 1.0
1060, 1.0
1061, 1.0
1062, 1.0
1063, 1.0
1064, 1.0
1065, 1.0
1066, 1.0
1067, 1.0
1068, 1.0
1069, 1.0
1070, 1.0
1071, 1.0
1072, 1.0
1073, 1.0
1074, 1.0
1075, 1.0
1076, 1.0
1077, 1.0
1078, 1.0
1079, 1.0
1080, 1.0
1081, 1.0
1082, 1.0
1083, 1.0
1084, 1.0
1085, 1.0
1086, 1.0
1087, 1.0
1088, 1.0
1089, 1.0
1090, 1.0
1091, 1.0
1092, 1.0
1093, 1.0
1094, 1.0
1095, 1.0
1096, 1.0
1097, 1.0
1098, 1.0
1099, 1.0
1100, 1.0
1101, 1.0
1102, 1.0
1103, 1.0
1104, 1.0
1105, 1.0
1106, 1.0
1107, 1.0
1108, 1.0
1109, 1.0
1110, 1.0
1111, 1.0
1112, 1.0
1113, 1.0
1114, 1.0
1115, 1.0
1116, 1.0
1117, 1.0
1118, 1.0
1119, 1.0
1120, 1.0
1121, 1.0
1122, 1.0
1123, 1.0
1124, 1.0
1125, 1.0
1126, 1.0
1127, 1.0
1128, 1.0
1129, 1.0
1130, 1.0
1131, 1.0
1132, 1.0
1133, 1.0
1134, 1.0
1135, 1.0
1136, 1.0
1137, 1.0
1138, 1.0
1139, 1.0
1140, 1.0
1141, 1.0
1142, 1.0
1143, 1.0
1144, 1.0
1145, 1.0
1146, 1.0
1147, 1.0
1148, 1.0
1149, 1.0
1150, 1.0
1151, 1.0
1152, 1.0
1153, 1.0
1154, 1.0
1155, 1.0
1156, 1.0
1157, 1.0
1158, 1.0
1159, 1.0
1160, 1.0
1161, 1.0
1162, 1.0
1163, 1.0
1164, 1.0
1165, 1.0
1166, 1.0
1167, 1.0
1168, 1.0
1169, 1.0
1170, 1.0
1171, 1.0
1172, 1.0
1173, 1.0
1174, 1.0
1175, 1.0
1176, 1.0
1177, 1.0
1178, 1.0
1179, 1.0
1180, 1.0
1181, 1.0
1182, 1.0
1183, 1.0
1184, 1.0
1185, 1.0
1186, 1.0
1187, 1.0
1188, 1.0
1189, 1.0
1190, 1.0
1191, 1.0
1192, 1.0
1193, 1.0
1194, 1.0
1195, 1.0
1196, 1.0
1197, 1.0
1198, 1.0
1199, 1.0
1200, 1.0
1201, 1.0
1202, 1.0
1203, 1.0
1204, 1.0
1205, 1.0
1206, 1.0
1207, 1.0
1208, 1.0
1209, 1.0
1210, 1.0
1211, 1.0
1212, 1.0
1213, 1.0
1214, 1.0
1215, 1.0
1216, 1.0
1217, 1.0
1218, 1.0
1219, 1.0
1220, 1.0
1221, 1.0
1222, 1.0
1223, 1.0
1224, 1.0
1225, 1.0
1226, 1.0
1227, 1.0
1228, 1.0
1229, 1.0
1230, 1.0
1231, 1.0
1232, 1.0
1233, 1.0
1234, 1.0
1235, 1.0
1236, 1.0
1237, 1.0
1238, 1.0
1239, 1.0
1240, 1.0
1241, 1.0
1242, 1.0
1243, 1.0
1244, 1.0
1245, 0.9166666666666666
1246, 0.9166666666666666
1247, 0.9166666666666666
1248, 0.9166666666666666
1249, 0.9166666666666666
1250, 0.9166666666666666
1251, 0.9166666666666666
1252, 0.9166666666666666
1253, 0.9166666666666666
1254, 0.9166666666666666
1255, 0.9166666666666666
1256, 0.9166666666666666
1257, 0.9166666666666666
1258, 0.9166666666666666
1259, 0.9166666666666666
1260, 0.9166666666666666
1261, 0.9166666666666666
1262, 0.9166666666666666
1263, 0.9166666666666666
1264, 0.9166666666666666
1265, 0.9166666666666666
1266, 0.9166666666666666
1267, 0.9166666666666666
1268, 0.9166666666666666
1269, 0.9166666666666666
1270, 0.9166666666666666
1271, 0.9166666666666666
1272, 0.9166666666666666
1273, 0.9166666666666666
1274, 0.9166666666666666
1275, 0.9166666666666666
1276, 0.9166666666666666
1277, 0.9166666666666666
1278, 0.9166666666666666
1279, 0.9166666666666666
1280, 0.9166666666666666
1281, 0.9166666666666666
1282, 0.9166666666666666
1283, 0.9166666666666666
1284, 0.9166666666666666
1285, 0.9166666666666666
1286, 0.9166666666666666
1287, 0.9166666666666666
1288, 0.9166666666666666
1289, 0.9166666666666666
1290, 0.9166666666666666
1291, 0.9166666666666666
1292, 0.9166666666666666
1293, 0.9166666666666666
1294, 0.9166666666666666
1295, 0.9166666666666666
1296, 0.9166666666666666
1297, 0.9166666666666666
1298, 0.9166666666666666
1299, 0.9166666666666666
1300, 0.9166666666666666
1301, 0.9166666666666666
1302, 0.9166666666666666
1303, 0.9166666666666666
1304, 0.9166666666666666
1305, 0.9166666666666666
1306, 0.9166666666666666
1307, 0.9166666666666666
1308, 0.9166666666666666
1309, 0.9166666666666666
1310, 0.9166666666666666
1311, 0.9166666666666666
1312, 0.9166666666666666
1313, 0.9166666666666666
1314, 0.9166666666666666
1315, 0.9166666666666666
1316, 0.9166666666666666
1317, 0.9166666666666666
1318, 0.9166666666666666
1319, 0.9166666666666666
1320, 0.9166666666666666
1321, 0.9166666666666666
1322, 0.9166666666666666
1323, 0.9166666666666666
1324, 0.9166666666666666
1325, 0.9166666666666666
1326, 0.9166666666666666
1327, 0.9166666666666666
1328, 0.9166666666666666
1329, 0.9166666666666666
1330, 0.9166666666666666
1331, 0.9166666666666666
1332, 0.9166666666666666
1333, 0.9166666666666666
1334, 0.9166666666666666
1335, 0.9166666666666666
1336, 0.9166666666666666
1337, 0.9166666666666666
1338, 0.9166666666666666
1339, 0.9166666666666666
1340, 0.9166666666666666
1341, 0.9166666666666666
1342, 0.9166666666666666
1343, 0.9166666666666666
1344, 0.9166666666666666
1345, 0.9166666666666666
1346, 0.9166666666666666
1347, 0.9166666666666666
1348, 0.9166666666666666
1349, 0.9166666666666666
1350, 0.9166666666666666
1351, 0.9166666666666666
1352, 0.9166666666666666
1353, 0.9166666666666666
1354, 0.9166666666666666
1355, 0.9166666666666666
1356, 0.9166666666666666
1357, 0.9166666666666666
1358, 0.9166666666666666
1359, 0.9166666666666666
1360, 0.9166666666666666
1361, 0.9166666666666666
1362, 0.9166666666666666
1363, 0.9166666666666666
1364, 0.9166666666666666
1365, 0.9166666666666666
1366, 0.9166666666666666
1367, 0.9166666666666666
1368, 0.9166666666666666
1369, 0.9166666666666666
1370, 0.9166666666666666
1371, 0.9166666666666666
1372, 0.9166666666666666
1373, 0.9166666666666666
1374, 0.9166666666666666
1375, 0.9166666666666666
1376, 0.9166666666666666
1377, 0.9166666666666666
1378, 0.9166666666666666
1379, 0.9166666666666666
1380, 0.9166666666666666
1381, 0.9166666666666666
1382, 0.9166666666666666
1383, 0.9166666666666666
1384, 0.9166666666666666
1385, 0.9166666666666666
1386, 0.9166666666666666
1387, 0.9166666666666666
1388, 0.9166666666666666
1389, 0.9166666666666666
1390, 0.9166666666666666
1391, 0.9166666666666666
1392, 0.9166666666666666
1393, 0.9166666666666666
1394, 0.9166666666666666
1395, 0.9166666666666666
1396, 0.9166666666666666
1397, 0.9166666666666666
1398, 0.9166666666666666
1399, 0.9166666666666666
1400, 0.9166666666666666
1401, 1.0
1402, 1.0
1403, 1.0
1404, 1.0
1405, 1.0
1406, 1.0
1407, 1.0
1408, 1.0
1409, 1.0
1410, 1.0
1411, 1.0
1412, 1.0
1413, 1.0
1414, 1.0
1415, 1.0
1416, 1.0
1417, 1.0
1418, 1.0
1419, 1.0
1420, 1.0
1421, 1.0
1422, 1.0
1423, 1.0
1424, 1.0
1425, 1.0
1426, 1.0
1427, 1.0
1428, 1.0
1429, 1.0
1430, 1.0
1431, 1.0
1432, 1.0
1433, 1.0
1434, 1.0
1435, 1.0
1436, 1.0
1437, 1.0
1438, 1.0
1439, 1.0
1440, 1.0
1441, 1.0
1442, 1.0
1443, 1.0
1444, 1.0
1445, 1.0
1446, 1.0
1447, 1.0
1448, 1.0
1449, 1.0
1450, 1.0
1451, 1.0
1452, 1.0
1453, 1.0
1454, 1.0
1455, 1.0
1456, 1.0
1457, 1.0
1458, 1.0
1459, 1.0
1460, 1.0
1461, 1.0
1462, 1.0
1463, 1.0
1464, 1.0
1465, 1.0
1466, 1.0
1467, 1.0
1468, 1.0
1469, 1.0
1470, 1.0
1471, 1.0
1472, 1.0
1473, 1.0
1474, 1.0
1475, 1.0
1476, 1.0
1477, 1.0
1478, 1.0
1479, 1.0
1480, 1.0
1481, 1.0
1482, 1.0
1483, 1.0
1484, 1.0
1485, 1.0
1486, 1.0
1487, 1.0
1488, 1.0
1489, 1.0
1490, 1.0
1491, 1.0
1492, 1.0
1493, 1.0
1494, 1.0
1495, 1.0
1496, 1.0
1497, 1.0
1498, 1.0
1499, 1.0
1500, 1.0
1501, 1.0
1502, 1.0
1503, 1.0
1504, 1.0
1505, 1.0
1506, 1.0
1507, 1.0
1508, 1.0
1509, 1.0
1510, 1.0
1511, 1.0
1512, 1.0
1513, 1.0
1514, 1.0
1515, 1.0
1516, 1.0
1517, 1.0
1518, 1.0
1519, 1.0
1520, 1.0
1521, 1.0
1522, 1.0
1523, 1.0
1524, 1.0
1525, 1.0
1526, 1.0
1527, 1.0
1528, 1.0
1529, 1.0
1530, 1.0
1531, 1.0
1532, 1.0
1533, 1.0
1534, 1.0
1535, 1.0
1536, 1.0
1537, 1.0
1538, 1.0
1539, 1.0
1540, 1.0
1541, 1.0
1542, 1.0
1543, 1.0
1544, 1.0
1545, 1.0
1546, 1.0
1547, 1.0
1548, 1.0
1549, 1.0
1550, 1.0
1551, 1.0
1552, 1.0
1553, 1.0
1554, 1.0
1555, 1.0
1556, 1.0
1557, 1.0
1558, 1.0
1559, 1.0
1560, 1.0
1561, 1.0
1562, 1.0
1563, 1.0
1564, 1.0
1565, 1.0
1566, 1.0
1567, 1.0
1568, 1.0
1569, 1.0
1570, 1.0
1571, 1.0
1572, 1.0
1573, 1.0
1574, 1.0
1575, 1.0
1576, 1.0
1577, 1.0
1578, 1.0
1579, 1.0
1580, 1.0
1581, 1.0
1582, 1.0
1583, 1.0
1584, 1.0
1585, 1.0
1586, 1.0
1587, 1.0
1588, 1.0
1589, 1.0
1590, 1.0
1591, 1.0
1592, 1.0
1593, 1.0
1594, 1.0
1595, 1.0
1596, 1.0
1597, 1.0
1598, 1.0
1599, 1.0
1600, 1.0
1601, 1.0
1602, 1.0
1603, 1.0
1604, 1.0
1605, 1.0
1606, 1.0
1607, 1.0
1608, 1.0
1609, 1.0
1610, 1.0
1611, 1.0
1612, 1.0
1613, 1.0
1614, 1.0
1615, 1.0
1616, 1.0
1617, 1.0
1618, 1.0
1619, 1.0
1620, 1.0
1621, 1.0
1622, 1.0
1623, 1.0
1624, 1.0
1625, 1.0
1626, 1.0
1627, 1.0
1628, 1.0
1629, 1.0
1630, 1.0
1631, 1.0
1632, 1.0
1633, 1.0
1634, 1.0
1635, 1.0
1636, 1.0
1637, 1.0
1638, 1.0
1639, 1.0
1640, 1.0
1641, 1.0
1642, 1.0
1643, 1.0
1644, 1.0
1645, 1.0
1646, 1.0
1647, 1.0
1648, 1.0
1649, 1.0
1650, 1.0
1651, 1.0
1652, 1.0
1653, 1.0
1654, 1.0
1655, 1.0
1656, 1.0
1657, 1.0
1658, 1.0
1659, 1.0
1660, 1.0
1661, 1.0
1662, 1.0
1663, 1.0
1664, 1.0
1665, 1.0
1666, 1.0
1667, 1.0
1668, 1.0
1669, 1.0
1670, 1.0
1671, 1.0
1672, 1.0
1673, 1.0
1674, 1.0
1675, 1.0
1676, 1.0
1677, 1.0
1678, 1.0
1679, 1.0
1680, 1.0
1681, 1.0
1682, 1.0
1683, 1.0
1684, 1.0
1685, 1.0
1686, 1.0
1687, 1.0
1688, 1.0
1689, 1.0
1690, 1.0
1691, 1.0
1692, 1.0
1693, 1.0
1694, 1.0
1695, 1.0
1696, 1.0
1697, 1.0
1698, 1.0
1699, 1.0
1700, 1.0
1701, 1.0
1702, 1.0
1703, 1.0
1704, 1.0
1705, 1.0
1706, 1.0
1707, 1.0
1708, 1.0
1709, 1.0
1710, 1.0
1711, 1.0
1712, 1.0
1713, 1.0
1714, 1.0
1715, 1.0
1716, 1.0
1717, 1.0
1718, 1.0
1719, 1.0
1720, 1.0
1721, 1.0
1722, 1.0
1723, 1.0
1724, 1.0
1725, 1.0
1726, 1.0
1727, 1.0
1728, 1.0
1729, 1.0
1730, 1.0
1731, 1.0
1732, 1.0
1733, 1.0
1734, 1.0
1735, 1.0
1736, 1.0
1737, 1.0
1738, 1.0
1739, 1.0
1740, 1.0
1741, 1.0
1742, 1.0
1743, 1.0
1744, 1.0
1745, 1.0
1746, 1.0
1747, 1.0
1748, 1.0
1749, 0.9166666666666666
1750, 0.9166666666666666
1751, 0.9166666666666666
1752, 0.9166666666666666
1753, 0.9166666666666666
1754, 0.9166666666666666
1755, 0.9166666666666666
1756, 0.9166666666666666
1757, 0.9166666666666666
1758, 0.9166666666666666
1759, 0.9166666666666666
1760, 0.9166666666666666
1761, 0.9166666666666666
1762, 0.9166666666666666
1763, 0.9166666666666666
1764, 0.9166666666666666
1765, 0.9166666666666666
1766, 0.9166666666666666
1767, 0.9166666666666666
1768, 0.9166666666666666
1769, 0.9166666666666666
1770, 0.9166666666666666
1771, 0.9166666666666666
1772, 0.9166666666666666
1773, 0.9166666666666666
1774, 0.9166666666666666
1775, 0.9166666666666666
1776, 0.9166666666666666
1777, 0.9166666666666666
1778, 0.9166666666666666
1779, 0.9166666666666666
1780, 0.9166666666666666
1781, 0.9166666666666666
1782, 0.9166666666666666
1783, 0.9166666666666666
1784, 0.9166666666666666
1785, 0.9166666666666666
1786, 0.9166666666666666
1787, 0.9166666666666666
1788, 0.9166666666666666
1789, 0.9166666666666666
1790, 0.9166666666666666
1791, 0.9166666666666666
1792, 0.9166666666666666
1793, 0.9166666666666666
1794, 0.9166666666666666
1795, 0.9166666666666666
1796, 0.9166666666666666
1797, 0.9166666666666666
1798, 0.9166666666666666
1799, 0.9166666666666666
1800, 0.9166666666666666
1801, 0.9166666666666666
1802, 0.9166666666666666
1803, 0.9166666666666666
1804, 0.9166666666666666
1805, 0.9166666666666666
1806, 0.9166666666666666
1807, 0.9166666666666666
1808, 0.9166666666666666
1809, 0.9166666666666666
1810, 0.9166666666666666
1811, 0.9166666666666666
1812, 0.9166666666666666
1813, 0.9166666666666666
1814, 0.9166666666666666
1815, 0.9166666666666666
1816, 0.9166666666666666
1817, 0.9166666666666666
1818, 0.9166666666666666
1819, 0.9166666666666666
1820, 0.9166666666666666
1821, 0.9166666666666666
1822, 0.9166666666666666
1823, 0.9166666666666666
1824, 0.9166666666666666
1825, 0.9166666666666666
1826, 0.9166666666666666
1827, 0.9166666666666666
1828, 0.9166666666666666
1829, 0.9166666666666666
1830, 0.9166666666666666
1831, 0.9166666666666666
1832, 0.9166666666666666
1833, 0.9166666666666666
1834, 0.9166666666666666
1835, 0.9166666666666666
1836, 0.9166666666666666
1837, 0.9166666666666666
1838, 0.9166666666666666
1839, 0.9166666666666666
1840, 0.9166666666666666
1841, 0.9166666666666666
1842, 0.9166666666666666
1843, 0.9166666666666666
1844, 0.9166666666666666
1845, 0.9166666666666666
1846, 0.9166666666666666
1847, 0.9166666666666666
1848, 0.9166666666666666
1849, 0.9166666666666666
1850, 0.9166666666666666
1851, 0.9166666666666666
1852, 0.9166666666666666
1853, 0.9166666666666666
1854, 0.9166666666666666
1855, 0.9166666666666666
1856, 0.9166666666666666
1857, 0.9166666666666666
1858, 0.9166666666666666
1859, 0.9166666666666666
1860, 0.9166666666666666
1861, 0.9166666666666666
1862, 0.9166666666666666
1863, 0.9166666666666666
1864, 0.9166666666666666
1865, 0.9166666666666666
1866, 0.9166666666666666
1867, 0.9166666666666666
1868, 0.9166666666666666
1869, 0.9166666666666666
1870, 0.9166666666666666
1871, 0.9166666666666666
1872, 0.9166666666666666
1873, 0.9166666666666666
1874, 0.9166666666666666
1875, 0.9166666666666666
1876, 0.9166666666666666
1877, 0.9166666666666666
1878, 0.9166666666666666
1879, 0.9166666666666666
1880, 0.9166666666666666
1881, 0.9166666666666666
1882, 0.9166666666666666
1883, 0.9166666666666666
1884, 0.9166666666666666
1885, 0.9166666666666666
1886, 0.9166666666666666
1887, 0.9166666666666666
1888, 0.9166666666666666
1889, 0.9166666666666666
1890, 0.9166666666666666
1891, 0.9166666666666666
1892, 0.9166666666666666
1893, 0.9166666666666666
1894, 0.9166666666666666
1895, 0.9166666666666666
1896, 0.9166666666666666
1897, 0.9166666666666666
1898, 0.9166666666666666
1899, 0.9166666666666666
1900, 0.9166666666666666
1901, 1.0
1902, 1.0
1903, 1.0
1904, 1.0
1905, 1.0
1906, 1.0
1907, 1.0
1908, 1.0
1909, 1.0
1910, 1.0
1911, 1.0
1912, 1.0
1913, 1.0
1914, 1.0
1915, 1.0
1916, 1.0
1917, 1.0
1918, 1.0
1919, 1.0
1920, 1.0
1921, 1.0
1922, 1.0
1923, 1.0
1924, 1.0
1925, 1.0
1926, 1.0
1927, 1.0
1928, 1.0
1929, 1.0
1930, 1.0
1931, 1.0
1932, 1.0
1933, 1.0
1934, 1.0
1935, 1.0
1936, 1.0
1937, 1.0
1938, 1.0
1939, 1.0
1940, 1.0
1941, 1.0
1942, 1.0
1943, 1.0
1944, 1.0
1945, 1.0
1946, 1.0
1947, 1.0
1948, 1.0
1949, 1.0
1950, 1.0
1951, 1.0
1952, 1.0
1953, 1.0
1954, 1.0
1955, 1.0
1956, 1.0
1957, 1.0
1958, 1.0
1959, 1.0
1960, 1.0
1961, 1.0
1962, 1.0
1963, 1.0
1964, 1.0
1965, 1.0
1966, 1.0
1967, 1.0
1968, 1.0
1969, 1.0
1970, 1.0
1971, 1.0
1972, 1.0
1973, 1.0
1974, 1.0
1975, 1.0
1976, 1.0
1977, 1.0
1978, 1.0
1979, 1.0
1980, 1.0
1981, 1.0
1982, 1.0
1983, 1.0
1984, 1.0
1985, 1.0
1986, 1.0
1987, 1.0
1988, 1.0
1989, 1.0
1990, 1.0
1991, 1.0
1992, 1.0
1993, 1.0
1994, 1.0
1995, 1.0
1996, 1.0
1997, 1.0
1998, 1.0
1999, 1.0
2000, 1.0
2001, 1.0
2002, 1.0
2003, 1.0
2004, 1.0
2005, 1.0
2006, 1.0
2007, 1.0
2008, 1.0
2009, 1.0
2010, 1.0
2011, 1.0
2012, 1.0
2013, 1.0
2014, 1.0
2015, 1.0
2016, 1.0
2017, 1.0
2018, 1.0
2019, 1.0
2020, 1.0
2021, 1.0
2022, 1.0
2023, 1.0
2024, 1.0
2025, 1.0
2026, 1.0
2027, 1.0
2028, 1.0
2029, 1.0
2030, 1.0
2031, 1.0
2032, 1.0
2033, 1.0
2034, 1.0
2035, 1.0
2036, 1.0
2037, 1.0
2038, 1.0
2039, 1.0
2040, 1.0
2041, 1.0
2042, 1.0
2043, 1.0
2044, 1.0
2045, 1.0
2046, 1.0
2047, 1.0
2048, 1.0
2049, 1.0
2050, 1.0
2051, 1.0
2052, 1.0
2053, 1.0
2054, 1.0
2055, 1.0
2056, 1.0
2057, 1.0
2058, 1.0
2059, 1.0
2060, 1.0
2061, 1.0
2062, 1.0
2063, 1.0
2064, 1.0
2065, 1.0
2066, 1.0
2067, 1.0
2068, 1.0
2069, 1.0
2070, 1.0
2071, 1.0
2072, 1.0
2073, 1.0
2074, 1.0
2075, 1.0
2076, 1.0
2077, 1.0
2078, 1.0
2079, 1.0
2080, 1.0
2081, 1.0
2082, 1.0
2083, 1.0
2084, 1.0
2085, 1.0
2086, 1.0
2087, 1.0
2088, 1.0
2089, 1.0
2090, 1.0
2091, 1.0
2092, 1.0
2093, 1.0
2094, 1.0
2095, 1.0
2096, 1.0
2097, 1.0
2098, 1.0
2099, 1.0
2100, 1.0
2101, 1.0
2102, 1.0
2103, 1.0
2104, 1.0
2105, 1.0
2106, 1.0
2107, 1.0
2108, 1.0
2109, 1.0
2110, 1.0
2111, 1.0
2112, 1.0
2113, 1.0
2114, 1.0
2115, 1.0
2116, 1.0
2117, 1.0
2118, 1.0
2119, 1.0
2120, 1.0
2121, 1.0
2122, 1.0
2123, 1.0
2124, 1.0
2125, 1.0
2126, 1.0
2127, 1.0
2128, 1.0
2129, 1.0
2130, 1.0
2131, 1.0
2132, 1.0
2133, 1.0
2134, 1.0
2135, 1.0
2136, 1.0
2137, 1.0
2138, 1.0
2139, 1.0
2140, 1.0
2141, 1.0
2142, 1.0
2143, 1.0
2144, 1.0
2145, 1.0
2146, 1.0
2147, 1.0
2148, 1.0
2149, 1.0
2150, 1.0
2151, 1.0
2152, 1.0
2153, 1.0
2154, 1.0
2155, 1.0
2156, 1.0
2157, 1.0
2158, 1.0
2159, 1.0
2160, 1.0
2161, 1.0
2162, 1.0
2163, 1.0
2164, 1.0
2165, 1.0
2166, 1.0
2167, 1.0
2168, 1.0
2169, 1.0
2170, 1.0
2171, 1.0
2172, 1.0
2173, 1.0
2174, 1.0
2175, 1.0
2176, 1.0
2177, 1.0
2178, 1.0
2179, 1.0
2180, 1.0
2181, 1.0
2182, 1.0
2183, 1.0
2184, 1.0
2185, 1.0
2186, 1.0
2187, 1.0
2188, 1.0
2189, 1.0
2190, 1.0
2191, 1.0
2192, 1.0
2193, 1.0
2194, 1.0
2195, 1.0
2196, 1.0
2197, 1.0
2198, 1.0
2199, 1.0
2200, 1.0
2201, 1.0
2202, 1.0
2203, 1.0
2204, 1.0
2205, 1.0
2206, 1.0
2207, 1.0
2208, 1.0
2209, 1.0
2210, 1.0
2211, 1.0
2212, 1.0
2213, 1.0
2214, 1.0
2215, 1.0
2216, 1.0
2217, 1.0
2218, 1.0
2219, 1.0
2220, 1.0
2221, 1.0
2222, 1.0
2223, 1.0
2224, 1.0
2225, 1.0
2226, 1.0
2227, 1.0
2228, 1.0
2229, 1.0
2230, 1.0
2231, 1.0
2232, 1.0
2233, 1.0
2234, 1.0
2235, 1.0
2236, 1.0
2237, 1.0
2238, 1.0
2239, 1.0
2240, 1.0
2241, 1.0
2242, 1.0
2243, 1.0
2244, 1.0
2245, 1.0
2246, 1.0
2247, 1.0
2248, 1.0
2249, 1.0
2250, 0.9166666666666666
2251, 0.9166666666666666
2252, 0.9166666666666666
2253, 0.9166666666666666
2254, 0.9166666666666666
2255, 0.9166666666666666
2256, 0.9166666666666666
2257, 0.9166666666666666
2258, 0.9166666666666666
2259, 0.9166666666666666
2260, 0.9166666666666666
2261, 0.9166666666666666
2262, 0.9166666666666666
2263, 0.9166666666666666
2264, 0.9166666666666666
2265, 0.9166666666666666
2266, 0.9166666666666666
2267, 0.9166666666666666
2268, 0.9166666666666666
2269, 0.9166666666666666
2270, 0.9166666666666666
2271, 0.9166666666666666
2272, 0.9166666666666666
2273, 0.9166666666666666
2274, 0.9166666666666666
2275, 0.9166666666666666
2276, 0.9166666666666666
2277, 0.9166666666666666
2278, 0.9166666666666666
2279, 0.9166666666666666
2280, 0.9166666666666666
2281, 0.9166666666666666
2282, 0.9166666666666666
2283, 0.9166666666666666
2284, 0.9166666666666666
2285, 0.9166666666666666
2286, 0.9166666666666666
2287, 0.9166666666666666
2288, 0.9166666666666666
2289, 0.9166666666666666
2290, 0.9166666666666666
2291, 0.9166666666666666
2292, 0.9166666666666666
2293, 0.9166666666666666
2294, 0.9166666666666666
2295, 0.9166666666666666
2296, 0.9166666666666666
2297, 0.9166666666666666
2298, 0.9166666666666666
2299, 0.9166666666666666
2300, 0.9166666666666666
2301, 0.9166666666666666
2302, 0.9166666666666666
2303, 0.9166666666666666
2304, 0.9166666666666666
2305, 0.9166666666666666
2306, 0.9166666666666666
2307, 0.9166666666666666
2308, 0.9166666666666666
2309, 0.9166666666666666
2310, 0.9166666666666666
2311, 0.9166666666666666
2312, 0.9166666666666666
2313, 0.9166666666666666
2314, 0.9166666666666666
2315, 0.9166666666666666
2316, 0.9166666666666666
2317, 0.9166666666666666
2318, 0.9166666666666666
2319, 0.9166666666666666
2320, 0.9166666666666666
2321, 0.9166666666666666
2322, 0.9166666666666666
2323, 0.9166666666666666
2324, 0.9166666666666666
2325, 0.9166666666666666
2326, 0.9166666666666666
2327, 0.9166666666666666
2328, 0.9166666666666666
2329, 0.9166666666666666
2330, 0.9166666666666666
2331, 0.9166666666666666
2332, 0.9166666666666666
2333, 0.9166666666666666
2334, 0.9166666666666666
2335, 0.9166666666666666
2336, 0.9166666666666666
2337, 0.9166666666666666
2338, 0.9166666666666666
2339, 0.9166666666666666
2340, 0.9166666666666666
2341, 0.9166666666666666
2342, 0.9166666666666666
2343, 0.9166666666666666
2344, 0.9166666666666666
2345, 0.9166666666666666
2346, 0.9166666666666666
2347, 0.9166666666666666
2348, 0.9166666666666666
2349, 0.9166666666666666
2350, 0.9166666666666666
2351, 0.9166666666666666
2352, 0.9166666666666666
2353, 0.9166666666666666
2354, 0.9166666666666666
2355, 0.9166666666666666
2356, 0.9166666666666666
2357, 0.9166666666666666
2358, 0.9166666666666666
2359, 0.9166666666666666
2360, 0.9166666666666666
2361, 0.9166666666666666
2362, 0.9166666666666666
2363, 0.9166666666666666
2364, 0.9166666666666666
2365, 0.9166666666666666
2366, 0.9166666666666666
2367, 0.9166666666666666
2368, 0.9166666666666666
2369, 0.9166666666666666
2370, 0.9166666666666666
2371, 0.9166666666666666
2372, 0.9166666666666666
2373, 0.9166666666666666
2374, 0.9166666666666666
2375, 0.9166666666666666
2376, 0.9166666666666666
2377, 0.9166666666666666
2378, 0.9166666666666666
2379, 0.9166666666666666
2380, 0.9166666666666666
2381, 0.9166666666666666
2382, 0.9166666666666666
2383, 0.9166666666666666
2384, 0.9166666666666666
2385, 0.9166666666666666
2386, 0.9166666666666666
2387, 0.9166666666666666
2388, 0.9166666666666666
2389, 0.9166666666666666
2390, 0.9166666666666666
2391, 0.9166666666666666
2392, 0.9166666666666666
2393, 0.9166666666666666
2394, 0.9166666666666666
2395, 0.9166666666666666
2396, 0.9166666666666666
2397, 0.9166666666666666
2398, 0.9166666666666666
2399, 0.9166666666666666
2400, 0.9166666666666666

